ExoMiner: A Highly Accurate and Explainable Deep Learning Classifier that Validates 301 New Exoplanets

The kepler and TESS missions have generated over 100,000 potential transit signals that must be processed in order to create a catalog of planet candidates. During the last few years, there has been a growing interest in using machine learning to analyze these data in search of new exoplanets. Different from the existing machine learning works, ExoMiner, the proposed deep learning classifier in this work, mimics how domain experts examine diagnostic tests to vet a transit signal. ExoMiner is a highly accurate, explainable, and robust classifier that 1) allows us to validate 301 new exoplanets from the MAST Kepler Archive and 2) is general enough to be applied across missions such as the on-going TESS mission. We perform an extensive experimental study to verify that ExoMiner is more reliable and accurate than the existing transit signal classifiers in terms of different classification and ranking metrics. For example, for a fixed precision value of 99%, ExoMiner retrieves 93.6% of all exoplanets in the test set (i.e., recall=0.936) while this rate is 76.3% for the best existing classifier. Furthermore, the modular design of ExoMiner favors its explainability. We introduce a simple explainability framework that provides experts with feedback on why ExoMiner classifies a transit signal into a specific class label (e.g., planet candidate or not planet candidate).

==> Tables/Table_14.csv <==
KIC,TCE,KOI name,Period (days),Radius (Re),MES,ExoMiner score,vespa Scores,Kepler Name
11852982,1,K00247.01,13.81499958,2.28372556,41.49,0.998900924,0.0076,Kepler-1712b
7700622,1,K00315.01,35.58100128,2.424768502,73.59,0.998116552,3.30E-05,Kepler-1716b
7135852,1,K00875.01,4.220970154,3.894041857,134.5,0.998070274,0.00092,Kepler-1729b
6803202,1,K00177.01,21.06080055,1.923,43.05,0.995887654,0.00051,Kepler-1711b
2444412,1,K00103.01,14.91110039,3.19744103,108,0.997972259,7.90E-05,Kepler-1710b
7941200,1,K00092.01,65.70459747,3.124248751,81.89,0.997700636,0.2,Kepler-1709b
8087812,1,K04343.01,27.21080017,1.23923346,13.39,0.993148483,0.00051,Kepler-1952b
7749773,1,K02848.01,13.78730011,1.48674404,16.21,0.998294394,0.00065,Kepler-1882b
11599038,1,K01437.01,7.017310143,1.824173782,12.55,0.998100484,0.00013,Kepler-1751b
10587105,3,K00339.03,35.86619949,2.795026035,18.22,0.998142237,0.00062, Kepler-529d
3645438,2,K04385.01,7.298049927,1.942065117,12.2,0.998799204,0.00045, Kepler-1600c
4665571,2,K02393.01,4.603010178,1.459383403,14.98,0.997975209,0.00022,Kepler-1834b
7364176,1,K00373.01,135.1880035,2.568520698,62.99,0.997970684,0.81,Kepler-1718b
9823487,1,K01489.01,16.00460052,2.226780774,27.32,0.998628333,1.30E-05,Kepler-1753b
5374854,1,K00645.02,23.78319931,2.296,28.8,0.995704386,0.0035, Kepler-633c
8410415,1,K02291.01,44.29919815,2.273491257,19.37,0.997985971,0.12,Kepler-1817b
3937519,2,K00221.02,5.896609783,1.219364139,12.11,0.998635718,0.0017, Kepler-495c
10134152,1,K02056.01,39.31370163,2.318981809,25.3,0.998405906,0.028,Kepler-1787b
9150827,1,K01408.01,14.53409958,1.613017835,25.62,0.998622196,0.001,Kepler-1749b
3641726,1,K00804.01,9.029299736,3.173216251,47.37,0.997452791,2.40E-05,Kepler-1727b
12121570,1,K02290.01,91.50099945,1.967939698,18.66,0.992481937,0.00029,Kepler-1816b
11046025,1,K01646.01,3.720230103,0.903779104,14.02,0.997197482,0.00069,Kepler-1759b
9837661,3,K02715.03,5.720920086,2.62843782,15.06,0.997386625,0.18, Kepler-1321d
11821363,1,K01494.01,8.195949554,2.43996509,17.2,0.997990796,0.00089,Kepler-1754b
10074466,1,K01917.01,35.01190186,2.611570226,27.8,0.997738584,0.073,Kepler-1776b
10386922,2,K00289.01,26.62949944,4.20964327,76.47,0.997404169,1.10E-16, Kepler-511c
7584650,1,K02631.01,44.99760056,2.263092556,15.96,0.996786654,0.00076,Kepler-1863b
7670943,1,K00269.01,18.01160049,1.716735353,38.88,0.996217735,0.00046,Kepler-1713b
5601258,1,K02191.01,8.847940445,1.54502915,18.35,0.997885091,0.065,Kepler-1805b
7826659,1,K02686.01,211.0339966,3.149501093,59,0.99591836,0.00015,Kepler-1868b
7386827,1,K01704.01,10.41889954,2.495088574,36.84,0.998690145,0.025,Kepler-1765b
9307509,1,K02096.01,9.762980461,1.794262761,21.39,0.998264577,0.026,Kepler-1794b
6183511,1,K02542.01,0.727330983,1.216205,14.74,0.996717087,0.0054,Kepler-1855b
7877978,1,K02760.01,56.57320023,2.211107237,18.77,0.991774575,0.0029,Kepler-1874b
5436013,1,K02471.01,25.88599968,1.489125567,13.98,0.995695637,0.0053,Kepler-1841b
11297236,1,K01857.01,88.64399719,4.05537256,38.36,0.991130876,4.70E-05,Kepler-1771b
12469800,1,K02543.01,1.302000046,1.734478682,19.04,0.994593976,0.0044,Kepler-1856b
9836959,1,K01715.01,105.0149994,2.279045078,25.76,0.996969941,0.0045,Kepler-1766b
3940418,1,K00810.01,4.782999992,2.955018748,57.64,0.998624625,0.037,Kepler-1728b
5773121,1,K04002.01,0.524177015,1.514822176,18.35,0.994466991,0.016,Kepler-1932b
5020319,1,K00635.01,16.71990013,2.8125177,51.87,0.99778583,0.017,Kepler-1725b
5978361,1,K00558.01,9.178569794,2.867192658,44.1,0.998438624,0.028,Kepler-1722b
3109930,1,K01112.01,37.81029892,3.876585603,28.38,0.997938577,0.013,Kepler-1736b
9475552,2,K02694.02,6.566060066,1.843988835,19.83,0.99865901,0.3, Kepler-1315c
10793172,2,K02871.02,5.363709927,0.976982894,11.98,0.996923669,0.019, Kepler-1693c
5695524,1,K01897.01,59.77080154,3.181795492,29.69,0.99790388,0.018,Kepler-1774b
8558011,1,K00577.01,39.67679977,2.760012008,21.42,0.996739767,0.0096, Kepler-607c
8578780,1,K02023.01,13.59049988,2.799364892,22.14,0.997856984,0.031,Kepler-1784b
8631504,1,K02503.01,14.82009983,1.763788257,17.05,0.997485314,0.91,Kepler-1846b
11177543,1,K01648.01,38.3260994,2.289955462,12.92,0.995255448,0.14,Kepler-1760b
11718144,1,K02310.01,16.45809937,2.592481152,20.33,0.997735735,0.099,Kepler-1821b
5962262,1,K04661.01,8.617429733,1.104793271,10.71,0.996423139,0.024,Kepler-1966b
5906694,1,K04069.01,13.06260014,1.828289267,17.23,0.99830524,0.0071,Kepler-1938b
5905822,1,K02801.01,6.99202013,0.980360908,17.72,0.996564548,3.90E-05,Kepler-1876b
5965819,2,K03319.01,19.59059906,3.331871464,19.65,0.997423924,0.0017, Kepler-1468d
5042210,1,K02462.01,12.14680004,1.660494252,19.42,0.995763651,0.0021,Kepler-1838b
8880123,1,K03493.01,46.71640015,3.001779224,12.31,0.997249739,0.00088,Kepler-1925b
9244756,1,K01969.01,16.34359932,3.03295685,27.11,0.997772863,0.022,Kepler-1779b
3831053,1,K00388.01,6.149559975,3.95000623,63.16,0.997294286,0.026,Kepler-1719b
12505076,1,K02154.01,11.9296999,4.128011892,24.5,0.998014363,1,Kepler-1799b
8758204,1,K02841.01,159.3939972,2.981043906,15.52,0.99446797,0.0088,Kepler-1881b
7120108,1,K02325.01,1.025869966,1.422007323,17.86,0.997477661,0.1,Kepler-1825b
3859628,1,K01191.01,8.172400475,3.323214137,31.58,0.99803416,0.0019,Kepler-1740b
6291837,1,K00308.01,35.59730148,4.140422675,73.07,0.997193646,0.002,Kepler-1715b
4149450,1,K01864.01,3.215090036,2.686099883,39.75,0.998237516,0.0016,Kepler-1772b
9489524,3,K02029.03,6.887279987,0.806280317,11.16,0.998426902,0.089,Kepler-352-d
8073806,1,K02411.01,11.96409988,3.533877727,19.69,0.99700448,0.00042,Kepler-1835b
10922659,1,K03335.01,31.25429916,2.617572348,12.09,0.997054996,0.0005,Kepler-1916b
10513530,2,K00533.02,3.52466011,1.117272382,11.13,0.995388292,0.011, Kepler-589c
5963582,1,K02479.01,25.54339981,2.709098087,18.58,0.995336084,1,Kepler-1843b
8678594,2,K01261.02,15.19419956,2.780685507,14.24,0.997792931,0.005, Kepler-799c
11465950,1,K02620.01,16.05730057,2.203,15.36,0.996998184,0.0061,Kepler-1862b
8261920,3,K02174.02,33.13610077,2.322,11.43,0.996974616,0.0025,Kepler-1802c
9177629,1,K02522.01,5.604020119,1.408853896,15.01,0.998123199,0.014,Kepler-1848b
11705004,1,K02199.01,9.033320427,2.355601894,16.59,0.997981544,0.99,Kepler-1806b
1849702,1,K02538.01,39.83110046,2.587461039,13.03,0.99518317,0.3,Kepler-1854b
10118816,1,K01085.01,7.71792984,1.194291338,12.75,0.998070431,0.013,Kepler-1735b
7762723,1,K02663.01,9.887359619,1.159859971,10.87,0.99478994,0.00057,Kepler-1867b
6356692,1,K02948.01,11.39169979,1.325787164,13.82,0.995900341,0.013,Kepler-1888b
5095082,1,K04320.01,20.65780067,2.321071876,11.36,0.995531997,0.0055,Kepler-1951b
10480915,1,K02040.01,19.58550072,2.704224466,22.34,0.99662277,0.44,Kepler-1785b
5308537,1,K04409.01,14.26519966,1.166548779,11.68,0.994337345,0.0029,Kepler-1955b
11818872,1,K02581.01,12.73719978,1.138637674,11.28,0.990070134,0.0012,Kepler-1860b
8540376,1,K07892.01,10.6906004,2.984672575,11.83,0.994771587,0.002,Kepler-1803b
7103919,1,K04310.01,10.77690029,1.526963488,11.67,0.996272465,0.0056,Kepler-1950b
9635606,1,K02535.01,48.88819885,1.518622719,11.96,0.995176216,0.88,Kepler-1853b
4173026,1,K02172.01,10.44089985,2.709261538,25.99,0.997900814,0.053,Kepler-1801b
5978559,1,K02321.01,95.61100006,2.381275967,17.09,0.994951092,0.0013,Kepler-1824b
3122913,1,K02490.01,11.60649967,2.438367017,17.03,0.997213555,0.011,Kepler-1845b
7463685,1,K02890.01,8.988320351,1.814067814,13.62,0.996361846,6.30E-05,Kepler-1884b
10525049,1,K04252.01,15.57129955,1.03283226,11.72,0.998337774,0.97,Kepler-1948b
5213230,1,K03474.01,52.60969925,1.959581789,12.53,0.99219048,0.0008,Kepler-1923b
6587002,3,K00612.03,122.0800018,2.660656727,18.94,0.994989136,0.27, Kepler-196d
6862721,1,K01982.01,4.88752985,2.380910288,27.72,0.998738339,0.0011,Kepler-1781b
5881120,1,K04156.01,4.850180149,1.548691892,13.07,0.997709425,0.013,Kepler-1943b
5978170,1,K03140.01,5.688769817,1.184,11.3,0.995189447,0.0066,Kepler-1910b
10788461,1,K03925.01,9.20761013,3.278701154,28.96,0.996638076,0.0078, Kepler-1530d
5980783,1,K02967.01,37.30369949,2.943606856,17.63,0.996489588,0.0051,Kepler-1889b
4860678,1,K01602.01,9.977210045,2.570598312,18.56,0.997439493,0.00057,Kepler-1758b
9020114,1,K03088.01,3.484129906,1.474189075,11.51,0.998296401,0.014,Kepler-1901b
5125347,1,K02241.01,7.165219784,2.324942398,15.03,0.998519041,0.062,Kepler-1812b
10794087,1,K01316.01,7.649710178,1.598870067,20.21,0.99680286,0.99,Kepler-1743b
4140813,1,K02117.01,13.36019993,1.663016112,18.73,0.99025035,0.00019,Kepler-1795b
10028140,1,K01591.01,19.65640068,2.946602511,20.41,0.997050479,0.15,Kepler-1757b
11771430,1,K02582.01,40.0306015,2.20677414,16.05,0.995428027,0.0071,Kepler-1861b
1872821,1,K02351.01,10.2737999,2.115986256,17.77,0.99365773,0.00057,Kepler-1828b
6211812,1,K02638.01,2.524009943,1.576860723,15.19,0.997888113,0.041,Kepler-1865b
8331612,1,K03318.01,13.83539963,3.217984134,11.33,0.994790642,0.0027,Kepler-1915b
7183745,2,K02521.02,4.86631012,1.680239624,13.46,0.99712609,0.05, Kepler-1266c
8078502,1,K03383.01,37.88660049,2.623906582,14.6,0.992796573,0.0002,Kepler-1919b
9266431,1,K00704.01,18.39629936,2.508619543,57.64,0.996139186,0.0025,Kepler-1726b
7289577,1,K01974.01,109.4449997,3.60600667,23.83,0.997596593,0.032,Kepler-1780b
6752002,1,K04184.01,6.080039978,1.289,14.51,0.997841725,0.0028,Kepler-1945b
5942949,1,K02525.01,57.29290009,2.386853493,11.26,0.994364871,0.0013,Kepler-1849b
7761918,1,K01808.01,89.1934967,4.465,66.16,0.995763183,0.095,Kepler-1769b
5942808,1,K02250.01,2.935359955,2.369613568,31.69,0.997947926,0.00026,Kepler-1814b
8742590,1,K01281.01,49.47819901,2.178241297,17.37,0.99533833,0.067,Kepler-1742b
7097965,1,K02083.01,7.720860004,3.121033206,25.24,0.992268209,0.073,Kepler-1791b
8824737,1,K03347.01,12.90240002,1.889712881,13.87,0.997595284,0.0077,Kepler-1917b
9003401,1,K02319.01,21.10339928,2.086126796,17.39,0.996952396,0.075,Kepler-1823b
5530112,1,K04067.01,9.688599586,3.022913299,13.5,0.994522843,0.025,Kepler-1937b
12406807,1,K03091.01,17.0678997,2.286423949,11.69,0.995763703,0.00011,Kepler-1903b
7202957,2,K02687.02,8.167360306,1.119553535,36.32,0.995796102,0.86,Kepler-1869b
8613535,1,K02263.01,29.96870041,3.360933847,19.81,0.996689728,0.022, Kepler-1165c
9832208,1,K02553.01,88.07160187,2.421682471,11.98,0.99486609,0.00016,Kepler-1858b
9405595,1,K02125.01,23.3593998,3.057744419,19.42,0.997181828,0.0034,Kepler-1797b
8591693,1,K02123.01,29.4557991,2.750478678,22.98,0.997211762,0.0069,Kepler-1796b
7287415,1,K01369.01,3.016190052,1.928729205,27.81,0.997545575,2.90E-06,Kepler-1745b
3128552,3,K02055.03,2.504760027,1.487709492,14.73,0.995678477,0.00058, Kepler-1073d
11030475,1,K02248.01,2.818160057,1.413,18.69,0.994878981,0.00027,Kepler-1813b
10252275,1,K03130.01,14.86390018,1.155470445,12.11,0.991974941,1,Kepler-1907c
12406749,1,K01476.01,56.35850143,4.540604631,39.81,0.996723553,0.035,Kepler-1752b
9896018,1,K02579.01,2.729599953,1.583135749,14.4,0.995261825,4.70E-06,Kepler-1859b
8591173,1,K02181.01,12.28849983,1.596157255,17.05,0.996668777,0.057,Kepler-1804b
10354039,1,K01159.01,64.61750031,5.395,58.21,0.995757101,0.065,Kepler-1737b
8934495,1,K00524.01,4.592380047,3.118567559,81.65,0.997483587,2.40E-07,Kepler-1721b
7938496,1,K00900.01,13.81019974,4.485245188,40.23,0.997356919,0.046,Kepler-1730b
11754430,2,K03403.02,6.158269882,1.651567489,12.57,0.993520329,0.0043, Kepler-1488c
1026957,1,K00958.01,21.76129913,2.932956571,96.21,0.994615127,0.17,Kepler-1731b
4067925,1,K03066.01,24.22030067,2.814079542,12.21,0.995288862,0.035,Kepler-1897b
4814502,1,K04004.01,4.943290234,1.179840888,18.54,0.996292522,2.80E-06,Kepler-1933b
4078311,1,K04166.01,9.842579842,2.759711627,14.45,0.992740356,0.0057,Kepler-1944b
8709688,1,K03019.01,4.179369926,1.705574454,13.93,0.994772239,0.056,Kepler-1893b
6276791,1,K04477.02,9.328619957,2.051243109,11.33,0.992046214,0.0035,Kepler-1958b
11192235,1,K02329.01,1.615360022,1.475191164,17.1,0.996730073,0.089,Kepler-1826b
10363115,1,K03908.01,59.36249924,3.072507609,27.84,0.995052458,0.19,Kepler-1929b
5174858,1,K02532.01,7.970940113,1.886105916,14.19,0.99788809,0.011,Kepler-1852b
8142942,1,K01985.01,5.756229877,2.229274348,41.95,0.99687891,0.099,Kepler-1782b
11337141,1,K01649.01,4.043540001,1.391096027,17.66,0.995923239,0.83,Kepler-1761b
5005121,1,K02237.01,76.42230225,3.848298728,17.67,0.995737776,0.0043,Kepler-1811b
7879433,1,K02527.01,1.385800004,0.729096625,15.19,0.996288623,0.13,Kepler-1850b
3098810,1,K01878.01,40.80970001,3.504694995,34.76,0.997078888,0.21,Kepler-1773b
4484336,1,K02547.01,8.94340992,1.960654119,15.46,0.994363851,0.0028,Kepler-1857b
6606438,1,K02860.01,103.427002,3.251073954,14.53,0.993578419,0.035,Kepler-1883b
10676824,1,K00599.01,6.45442009,2.83677238,39.36,0.997344062,0.21,Kepler-1724b
3328080,1,K03075.01,4.765620232,0.933535227,13.62,0.995663358,0.086,Kepler-1898b
8505920,1,K02094.01,42.42720032,3.292657853,19.71,0.995653991,0.48, Kepler-1090c
7948784,1,K01968.01,10.08740044,3.016659691,32.67,0.997864149,0.029,Kepler-1778b
6062929,1,K02315.01,22.13339996,2.647559434,14.53,0.995663696,0.15,Kepler-1822b
4248120,1,K02216.01,23.3404007,3.025113024,15.97,0.993378278,0.055,Kepler-1808b
9702006,1,K04372.01,6.245659828,1.28574667,10.8,0.997400606,0.011,Kepler-1953b
10874215,1,K02305.01,31.03249931,3.118830672,14.2,0.992732984,0.1,Kepler-1820b
8231667,1,K03494.01,42.87770081,2.314959606,12.44,0.990368716,0.013,Kepler-1926b
9898447,1,K02803.01,2.377569914,0.624086001,14.04,0.996817319,0.0023,Kepler-1877b
5716932,1,K02358.01,56.49330139,3.329929406,21.51,0.995614212,0.016,Kepler-1830b
5792202,3,K00841.03,6.546289921,2.706194603,24.03,0.997862733,0.0013, Kepler-27d
6846911,1,K02477.01,14.02639961,2.353886809,15.59,0.996553669,0.12,Kepler-1842b
5211199,1,K02158.01,4.562029839,0.996797344,20.32,0.997274029,0.00072,Kepler-1800b
11874577,1,K02779.01,34.45859909,3.226866918,19.59,0.99000087,0.23,Kepler-1875b
2161536,1,K02130.01,16.85589981,2.309112508,17.44,0.99331777,0.00087,Kepler-1798b
12120307,2,K02597.03,5.613580227,1.500668141,12.56,0.995305891,0.00011, Kepler-394d
11601584,3,K01831.04,13.97939968,2.038624441,11.7,0.991974702,0.14, Kepler-324e
2164169,1,K01029.01,32.31240082,4.099032733,26.9,0.996891484,0.039,Kepler-1732b
6061773,1,K02001.01,8.277440071,1.319467305,25.78,0.994894984,1,Kepler-1783b
2854181,1,K02232.01,101.1330032,3.918153247,23.24,0.996695147,0.074,Kepler-1810b
8013439,3,K02352.03,8.256299973,1.066786504,14.52,0.995194898,0.053, Kepler-381d
7987866,1,K02363.01,3.138789892,1.227195563,18.05,0.996121432,0.059,Kepler-1832b
8126558,1,K02259.01,12.19139957,2.748926201,15.44,0.996222334,0.12,Kepler-1815b
3967326,1,K02084.01,4.1957798,2.51990972,34.08,0.997807679,0.008,Kepler-1792b
5092266,1,K03045.01,44.87020111,3.099359966,14.33,0.993982779,0.02,Kepler-1896b
8379705,1,K02507.01,11.12969971,2.745169136,13.06,0.994421788,0.016,Kepler-1847b
8617363,1,K02945.01,19.94750023,2.924543574,14.43,0.992397992,0.044,Kepler-1887b
7778621,1,K04725.01,7.281690121,0.730225771,10.94,0.996431664,0.049,Kepler-1967b
8804845,1,K02039.01,5.425839901,1.746824279,25.91,0.997141181,0.02, Kepler-1067c
8636600,1,K04478.01,6.38669014,1.143157268,12.65,0.997569193,0.018,Kepler-1959b
6197215,1,K02829.01,10.61340046,2.065120182,15.09,0.990787844,0.76,Kepler-1879b
11568987,2,K00354.02,7.378689766,1.227,17.32,0.992729659,1, Kepler-534c
2438513,1,K01944.01,12.18420029,2.131896784,25.76,0.997120945,0.029,Kepler-1777b
3544640,1,K03279.01,30.82789993,2.942980297,13.31,0.990199175,0.0083,Kepler-1914b
9006186,3,K02169.03,4.272250175,0.644722731,13.71,0.997272955,0.0004, Kepler-1130d
9269281,1,K01398.01,5.823520184,2.712750171,33.19,0.997250138,0.00011,Kepler-1748b
3745559,1,K03423.01,30.2541008,2.95415848,18.63,0.996510776,0.34,Kepler-1920b
6058816,1,K03500.01,73.75039673,3.406270745,22.61,0.99371743,0.01,Kepler-1927b
5003670,1,K04524.01,7.991459846,1.214639286,10.73,0.995006015,0.00085,Kepler-1962b
9472074,1,K02735.01,0.558842003,1.62573811,21.3,0.991849994,0.069,Kepler-1873b
10015937,1,K01720.01,59.65829849,3.012990769,18.53,0.993455653,0.17,Kepler-1767b
9957627,1,K00592.01,39.75289917,2.880465686,31.53,0.994908744,0.0026,Kepler-1723b
8257205,2,K01986.02,7.127659798,1.416233803,13.53,0.994751763,0.012, Kepler-1038c
1718958,1,K04053.01,1.419759989,0.913077336,14.81,0.994042878,0.25,Kepler-1934b
7288444,1,K03482.01,15.33170033,2.654465722,11.51,0.996192003,0.00028,Kepler-1924b
10252275,2,K03130.02,5.652450085,0.869730295,10.97,0.997301109,0.0066,Kepler-1907b
9472000,1,K02082.01,31.58889961,3.144614502,22.96,0.995112553,0.013,Kepler-1790b
9958962,3,K00593.03,51.06740189,2.653,15.16,0.99419785,0.0044, Kepler-616d
9092504,2,K02716.02,6.459980011,2.154925271,12.19,0.992700463,0.0065, Kepler-1322c
5972334,2,K00191.02,2.418390036,2.775135679,52.92,0.992910121,0.0014, Kepler-487d
2857607,1,K04659.01,41.86869812,1.354151384,10.88,0.991206063,0.0019,Kepler-1965b
9210387,1,K02416.01,5.906089783,2.066738416,11.78,0.996836522,0.00077,Kepler-1837b
5705819,1,K02091.01,8.779999733,3.790375182,25.7,0.993131857,0.022,Kepler-1793b
8651389,1,K01754.01,15.13589954,2.233463382,22.03,0.99575334,0.0097,Kepler-1768b
6945786,1,K03136.01,2.391609907,1.092174106,12.42,0.996510566,0.0011,Kepler-1909b
11566064,2,K00353.02,30.65279961,2.989297577,17.31,0.992093872,0.0098,Kepler-1717b
11513486,1,K04748.01,6.647520065,1.681610005,11.34,0.996236842,0.014,Kepler-1969b
4770365,1,K01475.01,1.609320045,1.901209721,29.16,0.995662213,0.0023, Kepler-1669c
11030711,1,K01429.01,205.9120026,6.004346371,45.57,0.996268558,0.00013,Kepler-1750b
4650733,1,K01659.01,29.53910065,2.760229127,15.49,0.995544485,0.012,Kepler-1762b
6149910,1,K02469.01,131.1900024,2.777711286,16.57,0.990661504,0.67,Kepler-1840b
2717158,1,K03459.01,13.22259998,2.29064904,11.17,0.997246892,0.00038,Kepler-1922b
6198182,1,K02636.01,3.881510019,0.754083648,15.54,0.996517969,0.017,Kepler-1864b
12352520,1,K03094.01,4.577020168,1.390499405,13.23,0.993938425,0.0084,Kepler-1904b
8547429,1,K02658.01,11.66009998,2.082151079,16.82,0.994361188,0.019,Kepler-1866b
11465651,1,K04150.01,31.33510017,2.649769493,14.89,0.991527634,0.0081,Kepler-1941b
6049190,1,K01685.01,70.46829987,4.55527871,38.21,0.996512155,0.0091,Kepler-1764b
10351231,1,K01166.01,7.674630165,2.824728832,18.01,0.99618576,0.11,Kepler-1738b
7450747,1,K04267.01,2.208280087,2.219645408,11.01,0.990530355,3.30E-06,Kepler-1949b
8620402,1,K03267.01,14.1960001,1.518520589,11.45,0.990264835,0.0018,Kepler-1913b
9569711,1,K03232.01,6.059219837,1.35670508,25.28,0.995578517,0.14,Kepler-1912b
3629967,1,K01901.01,85.65399933,3.647621531,25.21,0.995332883,0.017,Kepler-1775b
11519187,1,K04625.01,2.440829992,1.7810587,10.97,0.995335428,0.98,Kepler-1964b
9021075,1,K04733.01,7.281099796,1.500040341,10.6,0.993296789,0.052,Kepler-1968b
6636320,1,K02989.01,6.331230164,1.837079376,14.56,0.996458222,0.0016,Kepler-1892b
9963265,1,K02299.01,16.48690033,3.90351256,17.79,0.995072477,1,Kepler-1819b
6609270,1,K03090.01,3.822220087,1.175636132,14.1,0.994734696,0.017,Kepler-1902b
5342473,1,K02297.01,4.644909859,1.713606839,16.7,0.992608266,0.00061,Kepler-1818b
6153407,1,K03179.01,5.990799904,1.011,15.23,0.991873978,0.23,Kepler-1911b
6342333,1,K02065.01,80.23190308,2.83137505,21.94,0.99092766,0.094,Kepler-1789b
11566256,1,K02361.01,5.78387022,1.970198184,16.52,0.997777032,0.0016,Kepler-1831b
9006186,2,K02169.02,3.266639948,0.792395844,18,0.997047399,0.018,Kepler-1130c
6879171,1,K04188.01,6.963630199,1.010166602,11.16,0.990623678,0.00043,Kepler-1947b
10220837,1,K04613.01,1.962260008,0.744370229,10.95,0.99500017,0.017,Kepler-1963b
5450893,1,K02970.01,4.820590019,0.868673747,13.05,0.990914045,0.00034,Kepler-1890b
3440118,1,K03876.01,19.57780075,2.146132797,31.9,0.995141917,0.011,Kepler-1928b
9592705,1,K00288.01,10.27530003,3.264373018,63.53,0.991907341,3.00E-07,Kepler-1714b
7703882,1,K04403.01,5.883430004,1.802359337,11.78,0.99447095,0.015,Kepler-1954b
10155434,1,K00473.01,12.70639992,3.215852946,38.17,0.99007874,0.0034,Kepler-1720b
10604592,1,K04447.01,2.186619997,0.943748673,11.58,0.991293699,0.048,Kepler-1957b
8360640,1,K02982.01,4.02229023,1.521391559,14.05,0.997256511,0.17,Kepler-1891b
8022489,1,K02674.01,197.5110016,9.658376052,125.4,0.994829071,0.32, Kepler-1311d
7779077,1,K01842.01,16.84189987,2.841417541,31.66,0.995581286,0.031,Kepler-1770b
8261920,2,K02174.03,15.45020008,1.671,11.7,0.992270801,0.054,Kepler-1802b
2718778,1,K02489.01,3.924510002,3.036481908,22.7,0.996797721,0.00041,Kepler-1844b
11137180,1,K03027.01,6.070290089,2.11934728,12.69,0.994853748,0.16,Kepler-1895b
7679812,1,K03943.01,38.5760994,2.653235143,22.41,0.992738087,1,Kepler-1931b
9117416,1,K03425.01,20.03479958,2.894594583,16.49,0.993077146,0.0002,Kepler-1921b
8430964,1,K03078.01,2.986229897,1.623146758,11.37,0.990857714,0.0002,Kepler-1900b
5357545,1,K02219.01,3.7572999,1.513,18.97,0.994652134,0.061,Kepler-1809b
5542466,2,K01590.02,2.355750084,1.471999438,13.41,0.99683235,0.01,Kepler-1756b
4673628,1,K04056.01,3.951400042,2.502716956,16.48,0.996591685,0.99,Kepler-1935b
4385148,2,K02942.02,24.2758007,2.58158428,12.55,0.994020681,0.0021,Kepler-1886b
3247268,2,K01089.02,12.21829987,5.221086539,81.52,0.993549886,0.11, Kepler-418c
3448130,1,K02043.01,78.5460968,3.163058277,23.55,0.990832775,0.0015,Kepler-1786b
12505654,1,K02353.01,5.186719894,2.478870011,17.15,0.996398691,0.35,Kepler-1829b
9898017,1,K04484.01,2.297940016,1.307497036,11.05,0.991345085,2.30E-05,Kepler-1960b
9086251,1,K02367.01,6.892129898,1.300273617,15.92,0.995911403,0.54,Kepler-1833b
8686373,1,K04066.01,126.5569992,3.166155941,15.74,0.991442718,0.24,Kepler-1936b
6779726,1,K03375.01,47.0564003,2.297630232,14.08,0.993833447,0.016,Kepler-1918b
7659389,1,K02734.01,3.825910091,2.384211407,21.33,0.994852073,0.016,Kepler-1872b
8494542,1,K02204.01,10.86060047,2.703932145,18.13,0.993703444,0.0055,Kepler-1807b
5534941,1,K02332.01,3.700619936,1.856442918,22.71,0.991590994,0.52,Kepler-1827b
6946199,2,K01359.01,37.10110092,3.767540041,47.77,0.994135793,0.00093,Kepler-1744b
5794570,2,K02675.02,1.116119981,1.027327344,34.72,0.991476897,0.24, Kepler-1312c
4947556,2,K03936.02,13.02680016,1.529555409,11.73,0.995489147,0.66,Kepler-1930b
11718389,1,K04444.01,5.943719864,1.089402377,11.13,0.993420455,0.001,Kepler-1956b
8263545,1,K02822.01,4.445879936,2.920197807,18.89,0.996725454,0.00089,Kepler-1878b
5369827,1,K02690.01,3.606940031,2.101437644,45.82,0.997329816,0.0036,Kepler-1870b
6131236,1,K01051.01,6.796850204,3.088510918,27.04,0.995343672,0.0066,Kepler-1734b
6383785,2,K00239.02,3.622760057,1.681197393,17.35,0.99428645,0.00039, Kepler-501c
3756264,1,K03108.01,7.362689972,2.776157541,14.77,0.994959082,0.02,Kepler-1906b
3346154,1,K02723.01,1.952700019,2.42172881,21.78,0.990854209,0.17,Kepler-1871b
11618601,1,K03022.01,2.762660027,1.20117759,11.6,0.995751675,0.0016,Kepler-1894b
5621586,1,K02415.01,5.254169941,2.553032293,22.99,0.994981724,2.70E-05,Kepler-1836b
2574338,1,K01030.01,9.229579926,3.635823543,16.37,0.994538358,0.021,Kepler-1733b
4061149,1,K01201.01,2.757590055,1.273,16.61,0.995658513,0.39,Kepler-1741b
8935810,1,K01395.01,6.230319977,4.265080002,31.01,0.990030082,2.10E-05,Kepler-1747b
6543893,2,K01627.02,5.939119816,3.858070898,12.76,0.992138231,0.0026, Kepler-913c
8439323,1,K04153.01,4.626049995,2.117028697,13.3,0.993357026,0.37,Kepler-1942b
8630788,3,K01258.03,148.2720032,5.937478063,18.45,0.99046005,0.037, Kepler-281d
11818607,1,K02467.01,5.056759834,1.949375904,13.11,0.995194693,0.00022,Kepler-1839b
5436338,1,K02835.01,6.309219837,2.116862175,18.73,0.995290077,0.013,Kepler-1880b
9279354,1,K02060.01,2.800120115,2.378504609,28.34,0.997772544,0.0049,Kepler-1788b
5195172,1,K01671.01,1.480280042,1.146513325,18.6,0.990288991,2.90E-06,Kepler-1763b
9205907,1,K02528.01,12.02289963,3.900120316,16.46,0.991122125,0.33,Kepler-1851b
5031857,1,K01573.01,24.81209946,5.916883175,91.73,0.990312695,0.023,Kepler-1755b
6766634,1,K01375.01,321.2120056,8.935044754,79.74,0.993711564,0.75,Kepler-1746b
5688683,1,K04097.01,2.790659904,1.164807731,14.72,0.991323929,0.021,Kepler-1939b
9650989,1,K03095.01,3.42392993,1.446073403,10.92,0.994245598,0.022,Kepler-1905b
10482160,1,K01170.01,7.343709946,2.430568316,25.58,0.994049255,0.035,Kepler-1739b
10332213,1,K02919.01,2.522559881,1.511105554,11.66,0.99587126,1,Kepler-1885b
2715695,1,K03077.01,4.095779896,1.550982915,10.54,0.994936141,0.019,Kepler-1899b
4545570,1,K04506.01,5.604710102,1.618780797,10.65,0.993177841,0.00093,Kepler-1961b
8951205,1,K04099.01,4.950610161,1.547324692,14.24,0.992264133,0.036,Kepler-1940b
7257966,1,K04185.01,3.035190105,2.48812698,14.01,0.992092113,0.47,Kepler-1946b

==> Tables/table_13.csv <==
target_id,tce_plnt_num,tce_period,mes,exominer,exominer_prior
11852982,1,13.81499958,41.49,0.9978075,0.998900924
7700622,1,35.58100128,73.59,0.9962451,0.998116552
11187837,1,17.60460091,71.95,0.9956072,0.997795904
7135852,1,4.220970154,134.5,0.996153,0.998070274
6803202,1,21.06080055,43.05,0.9973413,0.995887654
5542466,1,12.89019966,18.73,0.9979558,0.971453094
5786676,1,11.95479965,87.74,0.9944082,0.997192593
2444412,1,14.91110039,108,0.995958,0.997972259
7941200,1,65.70459747,81.89,0.9954178,0.997700636
8087812,1,27.21080017,13.39,0.9959693,0.993148483
7749773,1,13.78730011,16.21,0.997798,0.998294394
11599038,1,7.017310143,12.55,0.9967719,0.998100484
10587105,3,35.86619949,18.22,0.9962965,0.998142237
3645438,2,7.298049927,12.2,0.9976079,0.998799204
4665571,2,4.603010178,14.98,0.9977151,0.997975209
7364176,1,135.1880035,62.99,0.9959549,0.997970684
9823487,1,16.00460052,27.32,0.997264,0.998628333
5374854,1,23.78319931,28.8,0.996709,0.995704386
8410415,1,44.29919815,19.37,0.9959854,0.997985971
3937519,2,5.896609783,12.11,0.9972823,0.998635718
10134152,1,39.31370163,25.3,0.9968305,0.998405906
9030537,1,62.56110001,28.12,0.9968402,0.998415471
9150827,1,14.53409958,25.62,0.9972519,0.998622196
8480285,1,29.66629982,76.07,0.9957861,0.997885844
5709725,1,86.49449921,30.62,0.99619,0.998088825
3641726,1,9.029299736,47.37,0.997432,0.997452791
10337517,1,7.053949833,48.29,0.99632,0.998154209
12121570,1,91.50099945,18.66,0.9953931,0.992481937
11046025,1,3.720230103,14.02,0.99458,0.997197482
9837661,3,5.720920086,15.06,0.9964592,0.997386625
5770074,1,63.03820038,38.72,0.9963112,0.998149778
7907808,1,0.655939996,14.79,0.979259,0.98631963
11821363,1,8.195949554,17.2,0.9959961,0.997990796
10074466,1,35.01190186,27.8,0.9954933,0.997738584
10386922,2,26.62949944,76.47,0.9948285,0.997404169
7584650,1,44.99760056,15.96,0.9939314,0.996786654
7670943,1,18.01160049,38.88,0.9954348,0.996217735
3545135,1,8.482999802,18.02,0.9967457,0.998367968
6026737,1,10.17479992,10.01,0.9810199,0.98810117
5601258,1,8.847940445,18.35,0.9962572,0.997885091
7826659,1,211.0339966,59,0.9918804,0.99591836
7386827,1,10.41889954,36.84,0.9973876,0.998690145
7522911,1,20.49979973,18.25,0.9967481,0.998354061
9307509,1,9.762980461,21.39,0.9965403,0.998264577
9661979,1,69.89559937,17.69,0.996788,0.998389241
6183511,1,0.727330983,14.74,0.9938513,0.996717087
4770365,2,9.512160301,24,0.9962921,0.998138335
6871071,4,7.664820194,9.759,0.9961116,0.996856217
7877978,1,56.57320023,18.77,0.9939205,0.991774575
10793172,1,12.09990025,12.94,0.9953001,0.997640734
5436013,1,25.88599968,13.98,0.9939565,0.995695637
5953297,1,5.620120049,20.76,0.9971106,0.99855123
7742408,1,33.49689865,12.13,0.990994,0.995414492
11297236,1,88.64399719,38.36,0.9939396,0.991130876
8121328,1,19.06920052,14.97,0.9498046,0.974141606
8321314,1,15.03369999,17.91,0.9969073,0.998445333
12469800,1,1.302000046,19.04,0.9892614,0.994593976
9836959,1,105.0149994,25.76,0.9939666,0.996969941
5106313,1,3.895260096,13.95,0.9963714,0.998179861
6605493,1,9.309869766,16.45,0.9968484,0.998372358
3940418,1,4.782999992,57.64,0.9972566,0.998624625
5773121,1,0.524177015,18.35,0.9890092,0.994466991
5020319,1,16.71990013,51.87,0.9955872,0.99778583
9664276,1,62.5965004,11.84,0.960052,0.966429498
5978361,1,9.178569794,44.1,0.9968866,0.998438624
5219234,3,3.205379963,15.5,0.9972931,0.998639352
3109930,1,37.81029892,28.38,0.9961443,0.997938577
12785320,2,57.38359833,17.37,0.9887657,0.989984311
9475552,2,6.566060066,19.83,0.9973259,0.99865901
5131180,1,14.85179996,81.09,0.9712803,0.985385468
10793172,2,5.363709927,11.98,0.9938747,0.996923669
5695524,1,59.77080154,29.69,0.995822,0.99790388
8558011,1,39.67679977,21.42,0.9935094,0.996739767
9605514,2,25.84760094,19.89,0.9962265,0.998106374
8578780,1,13.59049988,22.14,0.995729,0.997856984
8631504,1,14.82009983,17.05,0.9949912,0.997485314
11177543,1,38.3260994,12.92,0.9905687,0.995255448
11718144,1,16.45809937,20.33,0.9954881,0.997735735
5962262,1,8.617429733,10.71,0.9928912,0.996423139
5906694,1,13.06260014,17.23,0.9966215,0.99830524
5905822,1,6.99202013,17.72,0.9935385,0.996564548
5965819,2,19.59059906,19.65,0.9948821,0.997423924
5042210,1,12.14680004,19.42,0.9933715,0.995763651
8880123,1,46.71640015,12.31,0.9946936,0.997249739
9244756,1,16.34359932,27.11,0.9955616,0.997772863
3831053,1,6.149559975,63.16,0.9946102,0.997294286
12505076,1,11.9296999,24.5,0.9960419,0.998014363
2449431,1,86.74939728,29.14,0.9937518,0.989230908
10094670,1,22.06399918,27.02,0.9953862,0.997684616
8758204,1,159.3939972,15.52,0.9894024,0.99446797
7120108,1,1.025869966,17.86,0.9949747,0.997477661
3859628,1,8.172400475,31.58,0.9960815,0.99803416
10793576,1,10.9076004,9.295,0.9941736,0.997074116
6291837,1,35.59730148,73.07,0.9944103,0.997193646
11968463,3,56.41590118,11.66,0.993229,0.99659781
4149450,1,3.215090036,39.75,0.9964859,0.998237516
9489524,3,6.887279987,11.16,0.9968649,0.998426902
8073806,1,11.96409988,19.69,0.9940353,0.99700448
10922659,1,31.25429916,12.09,0.9946285,0.997054996
10513530,2,3.52466011,11.13,0.9965056,0.995388292
5963582,1,25.54339981,18.58,0.9907285,0.995336084
8110767,1,20.4904995,17.47,0.9954663,0.997724671
9714550,1,4.732900143,12.93,0.9969929,0.998487977
8678594,2,15.19419956,14.24,0.9961035,0.997792931
11074178,2,9.18185997,13.23,0.994307,0.997141319
11465950,1,16.05730057,15.36,0.9940246,0.996998184
8261920,3,33.13610077,11.43,0.9939956,0.996974616
9177629,1,5.604020119,15.01,0.9962594,0.998123199
11705004,1,9.033320427,16.59,0.9962864,0.997981544
1849702,1,39.83110046,13.03,0.9904262,0.99518317
10118816,1,7.71792984,12.75,0.9961539,0.998070431
12156347,1,5.779540062,16.68,0.9976491,0.998821232
7762723,1,9.887359619,10.87,0.9899721,0.99478994
6356692,1,11.39169979,13.82,0.991846,0.995900341
12017109,1,9.753760338,17.27,0.9956599,0.997821262
5095082,1,20.65780067,11.36,0.9911236,0.995531997
10480915,1,19.58550072,22.34,0.9932772,0.99662277
5308537,1,14.26519966,11.68,0.9944072,0.994337345
11818872,1,12.73719978,11.28,0.9803682,0.990070134
8540376,1,10.6906004,11.83,0.9896128,0.994771587
7103919,1,10.77690029,11.67,0.9942194,0.996272465
9635606,1,48.88819885,11.96,0.993293,0.995176216
4173026,1,10.44089985,25.99,0.9958161,0.997900814
5978559,1,95.61100006,17.09,0.9899692,0.994951092
3122913,1,11.60649967,17.03,0.994457,0.997213555
4857213,1,8.77423954,22.72,0.9964462,0.998217143
7463685,1,8.988320351,13.62,0.9944412,0.996361846
10525049,1,15.57129955,11.72,0.9966857,0.998337774
5213230,1,52.60969925,12.53,0.9845339,0.99219048
6619815,1,65.94090271,16.05,0.9916274,0.995788555
11394027,1,14.38679981,53.32,0.9940398,0.99700709
6587002,3,122.0800018,18.94,0.9900412,0.994989136
6862721,1,4.88752985,27.72,0.9974832,0.998738339
5881120,1,4.850180149,13.07,0.9956947,0.997709425
5978170,1,5.688769817,11.3,0.994819,0.995189447
10788461,1,9.20761013,28.96,0.9933074,0.996638076
4665571,1,0.766691983,20.96,0.9842047,0.9859812
4242147,1,28.78269958,32.69,0.9923846,0.768778462
9605514,1,40.71569824,21.33,0.9925516,0.996256073
5980783,1,37.30369949,17.63,0.9930161,0.996489588
5787131,1,24.43619919,15.49,0.9915653,0.985485548
4860678,1,9.977210045,18.56,0.9960967,0.997439493
10016874,1,16.30139923,50.38,0.9954364,0.966217622
9020114,1,3.484129906,11.51,0.9966034,0.998296401
5125347,1,7.165219784,15.03,0.9970478,0.998519041
10794087,1,7.649710178,20.21,0.9936412,0.99680286
4140813,1,13.36019993,18.73,0.995822,0.99025035
3097926,1,14.97980022,29.36,0.995719,0.000716811
10028140,1,19.65640068,20.41,0.994172,0.997050479
10875007,1,9.547089577,13.88,0.9967461,0.989329041
11771430,1,40.0306015,16.05,0.990929,0.995428027
1872821,1,10.2737999,17.77,0.9956706,0.99365773
6211812,1,2.524009943,15.19,0.9957913,0.997888113
12204137,1,9.540559769,9.922,0.9931498,0.995776236
8331612,1,13.83539963,11.33,0.9905009,0.994790642
7183745,2,4.86631012,13.46,0.9942793,0.99712609
8078502,1,37.88660049,14.6,0.9880744,0.992796573
9266431,1,18.39629936,57.64,0.9923185,0.996139186
2581316,2,10.51410007,19.78,0.9939203,0.996737807
6428794,1,169.1340027,16.66,0.9900068,0.994971603
7289577,1,109.4449997,23.83,0.9952111,0.997596593
6752002,1,6.080039978,14.51,0.9959515,0.997841725
5942949,1,57.29290009,11.26,0.9888102,0.994364871
7761918,1,89.1934967,66.16,0.9915767,0.995763183
5942808,1,2.935359955,31.69,0.9967419,0.997947926
8742590,1,49.47819901,17.37,0.9907325,0.99533833
7097965,1,7.720860004,25.24,0.9951293,0.992268209
8824737,1,12.90240002,13.87,0.9953,0.997595284
9003401,1,21.10339928,17.39,0.9939314,0.996952396
5563300,1,71.05460358,100.8,0.9799975,0.989884567
5530112,1,9.688599586,13.5,0.9899474,0.994522843
12406807,1,17.0678997,11.69,0.9915849,0.995763703
7202957,2,8.167360306,36.32,0.9944349,0.995796102
5129453,1,3.057679892,11.31,0.9685482,0.800047039
8613535,1,29.96870041,19.81,0.9934106,0.996689728
9832208,1,88.07160187,11.98,0.990328,0.99486609
9405595,1,23.3593998,19.42,0.9943873,0.997181828
6947668,1,14.05440044,10.2,0.9833506,0.987669009
3642741,1,7.258450031,283.1,0.9766069,0.988149796
8591693,1,29.4557991,22.98,0.9944495,0.997211762
7287415,1,3.016190052,27.81,0.9959079,0.997545575
3128552,3,2.504760027,14.73,0.9941336,0.995678477
11462341,1,42.33800125,16.07,0.9856358,0.974693415
11030475,1,2.818160057,18.69,0.9971484,0.994878981
10252275,1,14.86390018,12.11,0.9841584,0.991974941
12406749,1,56.35850143,39.81,0.993477,0.996723553
9896018,1,2.729599953,14.4,0.9948672,0.995261825
12105051,1,2.624239922,249.1,0.9722957,0.985935276
8591173,1,12.28849983,17.05,0.9933734,0.996668777
3239671,1,147.973999,23.2,0.9936972,0.996834265
8189801,1,0.666827977,24.34,0.9264038,0.961743067
10354039,1,64.61750031,58.21,0.9915611,0.995757101
8934495,1,4.592380047,81.65,0.9949863,0.997483587
7938496,1,13.81019974,40.23,0.9947346,0.997356919
11754430,2,6.158269882,12.57,0.9871412,0.993520329
1026957,1,21.76129913,96.21,0.9893019,0.994615127
9896018,3,10.30150032,9.272,0.9898405,0.992656099
4067925,1,24.22030067,12.21,0.9907834,0.995288862
4814502,1,4.943290234,18.54,0.9932034,0.996292522
4078311,1,9.842579842,14.45,0.9927659,0.992740356
8709688,1,4.179369926,13.93,0.9941031,0.994772239
7289317,2,7.192930222,9.67,0.989681,0.991834283
7446631,1,29.22550011,11.87,0.9904239,0.980124763
6276791,1,9.328619957,11.33,0.9848397,0.992046214
11192235,1,1.615360022,17.1,0.9934904,0.996730073
10749059,1,174.7350006,14.33,0.9483104,0.973406394
10363115,1,59.36249924,27.84,0.9904768,0.995052458
5174858,1,7.970940113,14.19,0.9957909,0.99788809
8142942,1,5.756229877,41.95,0.9937854,0.99687891
11337141,1,4.043540001,17.66,0.9918907,0.995923239
5005121,1,76.42230225,17.67,0.9915287,0.995737776
7879433,1,1.385800004,15.19,0.9926146,0.996288623
9517393,2,56.77709961,25.15,0.9910579,0.995502942
8018547,1,83.92949677,121.1,0.9588977,0.978990906
3098810,1,40.80970001,34.76,0.9941824,0.997078888
9011877,1,7.777120113,10.17,0.9880014,0.993956082
4164922,1,1.210700035,29.15,0.9890851,0.994505394
4484336,1,8.94340992,15.46,0.9938168,0.994363851
4951877,1,24.79630089,33.06,0.9918639,0.030321279
6606438,1,103.427002,14.53,0.9872563,0.993578419
10676824,1,6.45442009,39.36,0.9947091,0.997344062
9457948,1,19.25270081,9.533,0.9923069,0.996132532
9654468,1,47.70550156,17.27,0.9902672,0.995103239
3328080,1,4.765620232,13.62,0.9930534,0.995663358
11030475,2,0.76195401,16.84,0.9695193,0.952334404
8505920,1,42.42720032,19.71,0.9913575,0.995653991
5211199,2,6.682360172,10.11,0.9887475,0.989489714
7948784,1,10.08740044,32.67,0.995743,0.997864149
6062929,1,22.13339996,14.53,0.991386,0.995663696
4248120,1,23.3404007,15.97,0.9868614,0.993378278
4365645,1,4.167870045,27.73,0.9973591,0.998554172
4919550,1,5.566770077,10.31,0.9960974,0.998041219
9702006,1,6.245659828,10.8,0.9948238,0.997400606
7375348,2,47.74380112,14.07,0.9879723,0.989288451
4164922,2,18.25740051,10.21,0.9923598,0.996160002
10874215,1,31.03249931,14.2,0.9855909,0.992732984
8231667,1,42.87770081,12.44,0.9810443,0.990368716
9571186,1,34.95230103,13.59,0.959614,0.979358841
6197344,1,36.76050186,12.67,0.8817496,0.913662539
9898447,1,2.377569914,14.04,0.9937303,0.996817319
8241079,1,10.91930008,13.62,0.989503,0.983628389
5124667,1,150.878006,51.39,0.9894222,0.99467571
5716932,1,56.49330139,21.51,0.9912794,0.995614212
5792202,3,6.546289921,24.03,0.996371,0.997862733
8456679,2,4.068429947,22.48,0.9786959,0.98918411
6846911,1,14.02639961,15.59,0.9933699,0.996553669
5211199,1,4.562029839,20.32,0.9952723,0.997274029
11874577,1,34.45859909,19.59,0.9895438,0.99000087
8259713,1,27.88069916,12.96,0.9673779,0.983387051
11126381,1,33.78879929,31.05,0.992062,0.996009434
5384713,2,2.635960102,11.42,0.9902544,0.987371397
2161536,1,16.85589981,17.44,0.9909664,0.99331777
12120307,2,5.613580227,12.56,0.9933512,0.995305891
11601584,3,13.97939968,11.7,0.9898552,0.991974702
2164169,1,32.31240082,26.9,0.9938117,0.996891484
6061773,1,8.277440071,25.78,0.9898553,0.994894984
2854181,1,101.1330032,23.24,0.9934209,0.996695147
8013439,3,8.256299973,14.52,0.9922098,0.995194898
7987866,1,3.138789892,18.05,0.9922842,0.996121432
8126558,1,12.19139957,15.44,0.9925211,0.996222334
3967326,1,4.1957798,34.08,0.9956312,0.997807679
5092266,1,44.87020111,14.33,0.9880548,0.993982779
8379705,1,11.12969971,13.06,0.9931109,0.994421788
8581240,1,10.76799965,11.92,0.9815802,0.989502441
2860656,1,4.114980221,9.071,0.9936804,0.994397233
10917043,1,205.3860016,19.16,0.9722576,0.981969262
8617363,1,19.94750023,14.43,0.9849344,0.992397992
9489524,4,4.788479805,9.918,0.9931492,0.99655638
7098255,1,11.56729984,9.788,0.9838883,0.991866735
11752906,1,6.383150101,55.22,0.9524158,0.971477572
7778621,1,7.281690121,10.94,0.9929019,0.996431664
7678434,2,3.969990015,12.68,0.9890041,0.994463754
8509442,1,82.65950012,14.14,0.9020884,0.948448695
7692093,1,11.16619968,10.16,0.9917689,0.993339571
8804845,1,5.425839901,25.91,0.994307,0.997141181
5906426,1,13.90330029,12.84,0.9784859,0.736791947
11601584,4,34.19369888,10.42,0.9868257,0.960442255
8636600,1,6.38669014,12.65,0.9951584,0.997569193
5775129,1,3.848200083,14.96,0.9950616,0.997521321
6197215,1,10.61340046,15.09,0.9817682,0.990787844
11568987,2,7.378689766,17.32,0.9924304,0.992729659
4473226,1,14.83339977,15.24,0.9869363,0.993416341
2438513,1,12.18420029,25.76,0.9942661,0.997120945
10141900,1,6.503270149,15.91,0.9798139,0.986317235
6776555,1,5.433609962,12.45,0.9789991,0.989344701
3544640,1,30.82789993,13.31,0.9876201,0.990199175
5621333,1,27.09679985,14.67,0.9833411,0.987696741
9006186,3,4.272250175,13.71,0.9945686,0.997272955
9872292,1,10.19159985,19.16,0.983622,0.971980124
3236705,1,83.2664032,11.2,0.982859,0.98578805
9269281,1,5.823520184,33.19,0.9955361,0.997250138
3745559,1,30.2541008,18.63,0.9930556,0.996510776
6058816,1,73.75039673,22.61,0.9908003,0.99371743
5003670,1,7.991459846,10.73,0.9942103,0.995006015
9472074,1,0.558842003,21.3,0.983854,0.991849994
4851530,2,4.775010109,14.3,0.9878812,0.973035754
10015937,1,59.65829849,18.53,0.9870138,0.993455653
10190075,1,11.19159985,10.26,0.9765622,0.988124197
9957627,1,39.75289917,31.53,0.9898824,0.994908744
3450040,1,1.166949987,14.39,0.9716227,0.975341102
7810483,1,29.92210007,31.87,0.9922347,0.995902069
10798331,1,147.2819977,13.01,0.9690909,0.983614257
8257205,2,7.127659798,13.53,0.9944779,0.994751763
11135694,1,49.53609848,9.262,0.9825922,0.976890987
10005758,2,284.053009,58.1,0.9789373,0.989342687
1718958,1,1.419759989,14.81,0.9881732,0.994042878
9100953,2,44.98529816,10.69,0.9808495,0.984817395
5384713,3,12.67129993,10.15,0.9925757,0.989287086
7288444,1,15.33170033,11.51,0.9924337,0.996192003
9716028,1,17.37299919,12.47,0.9735941,0.95514818
10713616,1,83.57810211,46.45,0.9903815,0.995161192
4846856,1,46.15110016,14.07,0.9852501,0.988716711
10141900,3,4.096680164,11.02,0.9811667,0.987239881
11450414,3,85.51660156,11.24,0.9428424,0.970533527
10252275,2,5.652450085,10.97,0.9946428,0.997301109
9472000,1,31.58889961,22.96,0.9902858,0.995112553
6432345,1,234.6360016,21.26,0.9913081,0.995629429
9958962,3,51.06740189,15.16,0.9887834,0.99419785
9092504,2,6.459980011,12.19,0.9899017,0.992700463
5972334,2,2.418390036,52.92,0.9960084,0.992910121
2857607,1,41.86869812,10.88,0.9857261,0.991206063
5193659,1,14.31949997,10.82,0.9800883,0.989915885
8480582,1,18.50119972,11.85,0.9735993,0.986602036
9210387,1,5.906089783,11.78,0.9950926,0.996836522
6357290,1,4.809979916,12.77,0.9874066,0.171059375
5705819,1,8.779999733,25.7,0.9876541,0.993131857
11622985,1,18.02429962,14.81,0.9887213,0.983338435
8651389,1,15.13589954,22.03,0.9915544,0.99575334
7609674,1,21.23600006,12.63,0.9723055,0.979428781
6945786,1,2.391609907,12.42,0.993064,0.996510566
5004909,1,40.65110016,12.47,0.9520982,0.974916418
11566064,2,30.65279961,17.31,0.9920381,0.992093872
11513486,1,6.647520065,11.34,0.9925217,0.996236842
4770365,1,1.609320045,29.16,0.9938301,0.995662213
11030711,1,205.9120026,45.57,0.9925745,0.996268558
4650733,1,29.53910065,15.49,0.9911424,0.995544485
12737015,1,24.66830063,12.29,0.9510834,0.974678264
6149910,1,131.1900024,16.57,0.9815206,0.990661504
2717158,1,13.22259998,11.17,0.9945243,0.997246892
6198182,1,3.881510019,15.54,0.9930696,0.996517969
12352520,1,4.577020168,13.23,0.9879673,0.993938425
8547429,1,11.66009998,16.82,0.9888006,0.994361188
9283156,1,5.224030018,13.25,0.9855409,0.973799473
11810124,2,11.60449982,11.72,0.9629308,0.976355531
11465651,1,31.33510017,14.89,0.9832228,0.991527634
6049190,1,70.46829987,38.21,0.9930577,0.996512155
3648437,1,17.50440025,38.41,0.9899716,0.984957353
10351231,1,7.674630165,18.01,0.9924122,0.99618576
10319385,1,0.689199984,22.91,0.9625736,0.980905573
7901016,1,41.67520142,13.57,0.8858816,0.939398121
7450747,1,2.208280087,11.01,0.9920516,0.990530355
8620402,1,14.1960001,11.45,0.9847196,0.990264835
9569711,1,6.059219837,25.28,0.9912074,0.995578517
3629967,1,85.65399933,25.21,0.9907214,0.995332883
11967788,1,7.235300064,18.6,0.9927576,0.932786195
11519187,1,2.440829992,10.97,0.9907391,0.995335428
4552729,1,97.44650269,44.09,0.9793458,0.989551614
6103377,2,7.039569855,8.065,0.9555826,0.977256303
9021075,1,7.281099796,10.6,0.9902978,0.993296789
8873090,1,10.16429996,11.84,0.9655626,0.982456347
10813078,1,10.55220032,9.505,0.9621309,0.980673664
5531953,1,6.939070225,18.38,0.9937093,0.988847286
6636320,1,6.331230164,14.56,0.9931781,0.996458222
9963265,1,16.48690033,17.79,0.9902075,0.995072477
6609270,1,3.822220087,14.1,0.989553,0.994734696
11752906,2,20.6182003,12.29,0.9768775,0.986281298
5342473,1,4.644909859,16.7,0.9890078,0.992608266
6153407,1,5.990799904,15.23,0.9839277,0.991873978
6342333,1,80.23190308,21.94,0.9820419,0.99092766
9815053,1,5.838960171,12.6,0.9649532,0.982136845
11566256,1,5.78387022,16.52,0.9955711,0.997777032
10597693,1,31.60860062,14.32,0.9553632,0.927092737
9006186,2,3.266639948,18,0.9943593,0.997047399
7983117,1,11.49499989,15.81,0.9609926,0.979859926
5126182,1,13.00329971,11.5,0.9664492,0.963343667
6879171,1,6.963630199,11.16,0.9814484,0.990623678
10220837,1,1.962260008,10.95,0.9901888,0.99500017
7825899,3,28.86720085,9.564,0.9784158,0.989060654
5450893,1,4.820590019,13.05,0.983846,0.990914045
5785279,1,0.909125984,10.02,0.9595542,0.979327453
9285265,2,61.5685997,10.91,0.9507926,0.964036736
3440118,1,19.57780075,31.9,0.9903436,0.995141917
6369131,1,8.07723999,10.13,0.9776244,0.988647426
9592705,1,10.27530003,63.53,0.983968,0.991907341
7703882,1,5.883430004,11.78,0.9890232,0.99447095
10155434,1,12.70639992,38.17,0.9803776,0.99007874
8827575,2,15.61120033,11.28,0.9339041,0.94820767
10604592,1,2.186619997,11.58,0.9915304,0.991293699
8360640,1,4.02229023,14.05,0.9945542,0.997256511
7748487,1,15.57629967,12.77,0.969871,0.984681979
8022489,1,197.5110016,125.4,0.9897246,0.994829071
11124436,1,13.94820023,11.34,0.9569556,0.977972644
7779077,1,16.84189987,31.66,0.991213,0.995581286
8374077,1,16.29560089,11.02,0.9347113,0.966198469
8261920,2,15.45020008,11.7,0.984731,0.992270801
7449554,1,2.420880079,17.84,0.9786479,0.985954315
2718778,1,3.924510002,22.7,0.9936339,0.996797721
11967788,2,4.932089806,13.97,0.9932424,0.982503659
11137180,1,6.070290089,12.69,0.9897767,0.994853748
7679812,1,38.5760994,22.41,0.9856007,0.992738087
8355178,1,13.03279972,9.809,0.9656621,0.977629496
9117416,1,20.03479958,16.49,0.9864505,0.993077146
8430964,1,2.986229897,11.37,0.9836119,0.990857714
10471621,1,10.27130032,13.78,0.9867308,0.981144591
5357545,1,3.7572999,18.97,0.9893751,0.994652134
8443527,1,22.59840012,12.45,0.9318313,0.96464997
5542466,2,2.355750084,13.41,0.9937024,0.99683235
4673628,1,3.951400042,16.48,0.9939901,0.996591685
11853878,2,7.684329987,44.42,0.9834739,0.991657284
4385148,2,24.2758007,12.55,0.9881865,0.994020681
3247268,2,12.21829987,81.52,0.987199,0.993549886
7100673,5,7.235229969,9.037,0.9828216,0.990287777
3448130,1,78.5460968,23.55,0.9818824,0.990832775
4670217,1,18.12109947,13.26,0.968863,0.981163224
10350571,1,17.15699959,13,0.9706002,0.985056377
12505654,1,5.186719894,17.15,0.9928329,0.996398691
7733731,1,4.858129978,18.84,0.97904,0.989394864
9898017,1,2.297940016,11.05,0.9828793,0.991345085
9086251,1,6.892129898,15.92,0.9918675,0.995911403
9425139,1,305.0759888,142.4,0.9253653,0.961187475
8686373,1,126.5569992,15.74,0.9830663,0.991442718
6779726,1,47.0564003,14.08,0.9877606,0.993833447
8546542,1,7.409860134,11.58,0.9534285,0.95836844
3559860,1,33.0257988,11.13,0.9774558,0.978555654
6131130,1,10.50710011,9.461,0.9837516,0.991786445
5384713,1,60.3266983,59.16,0.8861333,0.939555251
5621333,2,11.54749966,9.805,0.9548205,0.96476839
7659389,1,3.825910091,21.33,0.9953478,0.994852073
8197793,1,15.23120022,11.34,0.9724698,0.986002574
9017682,1,11.30510044,16.9,0.9902096,0.987509122
4478168,2,8.029210091,9.929,0.9186284,0.949948349
5542466,3,4.746739864,9.563,0.9855139,0.992683625
8494542,1,10.86060047,18.13,0.9875023,0.993703444
2970670,1,0.947547972,11.15,0.8947995,0.944395074
5942808,2,0.626281977,23.55,0.9669123,0.978926673
2854181,2,12.83500004,9.295,0.975567,0.97971639
5513648,1,32.85860062,26.83,0.9706057,0.950179507
11391755,1,25.11230087,11.07,0.9199234,0.958227351
8811490,1,21.74360085,8.857,0.9600685,0.979600041
5553959,1,10.01000023,10.55,0.9786742,0.979592392
6290935,1,5.53331995,11,0.984491,0.986746056
6527078,2,10.4314003,8.862,0.9821227,0.966763797
8013419,1,12.73260021,209.5,0.9280056,0.962611874
5534941,1,3.700619936,22.71,0.9833446,0.991590994
11244682,1,3.490819931,20.02,0.9933089,0.996638807
11361283,1,16.47949982,12.12,0.9772344,0.987112405
6946199,2,37.10110092,47.77,0.988371,0.994135793
5956656,2,46.24560165,8.835,0.9751189,0.987369145
7749002,1,0.609921992,11.9,0.9538502,0.976342223
4049901,1,16.29089928,12.52,0.9651049,0.974030776
4851530,1,23.08180046,17.63,0.9188848,0.93602829
5794570,2,1.116119981,34.72,0.9831198,0.991476897
7673192,5,16.5340004,7.754,0.9631286,0.959023755
7202957,1,1.716840029,49.99,0.9548619,0.965567353
4947556,2,13.02680016,11.73,0.9910381,0.995489147
11718389,1,5.943719864,11.13,0.9869788,0.993420455
11153476,1,7.940040112,9.749,0.9671395,0.983271662
11125797,1,58.12609863,10.82,0.9671402,0.983271043
9031703,1,9.334460258,8.978,0.9165891,0.951568098
2443393,1,73.70929718,15.42,0.9256508,0.937736287
5802637,1,7.342329979,10.58,0.9795453,0.981836172
8263545,1,4.445879936,18.89,0.9934828,0.996725454
9785921,1,26.75749969,11.11,0.9423419,0.969678922
4918303,1,21.15780067,8.635,0.9810922,0.98598803
6467363,1,3.67937994,15.35,0.9901032,0.986025171
5369827,1,3.606940031,45.82,0.9946808,0.997329816
12061969,2,1.090039968,10.52,0.920436,0.947305418
6131236,1,6.796850204,27.04,0.9907429,0.995343672
4466677,2,42.03739929,12.08,0.8520808,0.908370488
6383785,2,3.622760057,17.35,0.9886575,0.99428645
9086154,1,225.2610016,15.98,0.9706413,0.985081403
3756264,1,7.362689972,14.77,0.9899844,0.994959082
4277304,1,51.56790161,10,0.9801364,0.989523363
4471747,1,51.38999939,13.28,0.9831551,0.976706825
8894646,1,3.555569887,14.22,0.986042,0.989205235
10460984,3,94.8864975,19.5,0.9592816,0.979190635
3346154,1,1.952700019,21.78,0.9818979,0.990854209
11618601,1,2.762660027,11.6,0.9915596,0.995751675
6346809,1,17.57710075,17.64,0.9492277,0.973915212
5621586,1,5.254169941,22.99,0.9900407,0.994981724
4939533,1,5.772130013,12.22,0.9522397,0.975465626
9758089,1,92.72949982,31.68,0.909472,0.943539837
2574338,1,9.229579926,16.37,0.9891528,0.994538358
7289338,1,12.50150013,9.506,0.9690483,0.984249621
5903749,1,18.97629929,10.21,0.9863051,0.993072384
6300348,1,5.695899963,349.2,0.9468143,6.01E-06
2973386,1,31.02099991,11.93,0.9711917,0.985357703
5612697,1,15.15130043,10.16,0.9537664,0.976274168
6516185,1,47.36619949,13.91,0.9635812,0.980834204
9512981,1,281.5629883,203.1,0.959905,0.975504873
4276716,1,20.66559982,14.36,0.9207287,0.685216762
11253711,1,17.79109955,31.68,0.976315,0.976237799
10917433,1,6.912630081,11.12,0.9120579,0.953936498
8804283,2,13.26080036,14.65,0.9627546,0.977272022
11395587,1,12.99069977,29.2,0.9608155,0.979989027
6593150,1,5.465419769,13.27,0.958318,0.972165743
4061149,1,2.757590055,16.61,0.9919734,0.995658513
8804283,1,22.79019928,40.08,0.9655604,0.97900803
9288237,1,7.491290092,11.42,0.9664326,0.981058807
3758499,1,14.51690006,8.451,0.9321445,0.849898727
8695311,1,31.02560043,9.643,0.9456804,0.958468727
5457326,1,2.499150038,10.57,0.9708684,0.985135961
9286088,1,14.81610012,11.34,0.9249417,0.960873113
7834045,1,44.70199966,11.07,0.8755171,0.894825904
8935810,1,6.230319977,31.01,0.9933644,0.990030082
10467714,1,58.74869919,11.59,0.9525744,0.956615195
8261920,1,6.693319798,17.88,0.9733495,0.986432026
4385148,1,13.84300041,14.5,0.9648143,0.980718726
6792908,1,10.77840042,11.81,0.946506,0.964217084
9574158,1,15.92099953,14.45,0.9747316,0.987186896
6543893,2,5.939119816,12.76,0.9875403,0.992138231
6438099,1,21.61319923,12.13,0.9380033,0.967960628
8741470,1,6.239719868,9.789,0.9254987,0.961256569
7285757,2,7.418300152,9.012,0.977996,0.983310612
4274071,1,6.768859863,8.566,0.9754545,0.977692146
8439323,1,4.626049995,13.3,0.9868212,0.993357026
3338885,2,5.05821991,30.21,0.9614856,0.980339305
10336951,1,38.22949982,17.33,0.9692688,0.984373671
4645174,2,34.75,9.588,0.9380023,0.955500151
8630788,3,148.2720032,18.45,0.9811263,0.99046005
11818607,1,5.056759834,13.11,0.9906646,0.995194693
11026304,1,13.35149956,94.21,0.941172,0.961332881
5436338,1,6.309219837,18.73,0.9906372,0.995290077
9279354,1,2.800120115,28.34,0.9956792,0.997772544
6974658,1,0.716533005,14.49,0.9733347,0.98646665
6436505,1,43.53609848,9.773,0.9849425,0.989342757
10064256,1,5.959660053,12.84,0.9781765,0.988948548
11968463,4,27.90379906,9.239,0.9205261,0.958438997
7750419,1,32.77370071,18.89,0.9756099,0.987636853
9782748,1,147.3619995,13.1,0.8358949,0.865787071
9967009,1,12.43270016,9.359,0.8787636,0.899717689
9758089,2,32.37609863,26.33,0.921992,0.951599007
10875007,2,14.70880032,10.61,0.9148914,0.934425681
7887791,1,2.229340076,35.48,0.9895657,0.986679808
7939330,1,29.54210091,31.43,0.9801355,0.989954865
4547603,1,1.400750041,16.54,0.9040004,0.949512408
5730445,1,33.35860062,27.08,0.9653953,0.982368142
6879183,1,20.54759979,10.57,0.9596372,0.964075955
6441738,1,19.03730011,22.91,0.9561888,0.977544312
8074328,1,4.267960072,21.59,0.992489,0.987765498
10140274,1,2.442290068,12.63,0.8169882,0.899037243
12120943,1,8.981280327,149.7,0.9502812,0.974405782
5551672,1,2.184420109,16.27,0.976066,0.987852954
5900235,1,58.77030182,10.35,0.8965568,0.791549683
9773980,1,3.387969971,9.565,0.9678936,0.97716053
8905246,1,27.63710022,27.21,0.9452688,0.971828071
5342061,1,64.0345993,13.24,0.9449599,0.971662512
5177859,2,8.756239891,9.003,0.9798994,0.989833488
11769689,1,14.71790028,10.77,0.9304623,0.963886109
9514372,1,145.7859955,12.05,0.8600523,0.92466873
10189546,1,24.6147995,53.93,0.9223014,0.959526167
9574179,1,3.988600016,10.49,0.9706029,0.950174257
4676964,1,43.10269928,12.79,0.9399384,0.939241615
12416597,1,12.46039963,7.606,0.9455408,0.971898376
4820550,1,202.1170044,55.81,0.9611437,0.980161637
12602314,1,1.407009959,15.1,0.9585553,0.978807628
12645057,1,6.830070019,11.18,0.9806036,0.987982167
9205938,2,199.6679993,11.09,0.938928,0.96845817
4366323,1,40.3512001,10.25,0.9721278,0.977862004
9712350,1,51.57389832,11.4,0.9506312,0.964698888
6511182,1,29.56349945,7.909,0.9579535,0.971293239
2849140,1,11.82359982,11.29,0.9369179,0.966174102
6364215,2,2.100800037,11.6,0.9544936,0.965283228
7377343,1,7.954380035,176.8,0.9512949,0.975007158
5195172,1,1.480280042,18.6,0.9807911,0.990288991
4173026,2,116.5849991,14.99,0.9667618,0.983077912
4060229,1,35.01750183,11.69,0.9626985,0.968963787
9205907,1,12.02289963,16.46,0.9824247,0.991122125
6867588,1,0.826286018,13.2,0.9271369,0.962141139
3219643,1,24.33639908,12.19,0.9023625,0.930638855
6144039,1,2.858589888,10.2,0.9833047,0.991557399
9009953,1,234.2389984,19.1,0.9774275,0.988569831
6679295,1,24.57530022,12.88,0.9441609,0.962528057
8278073,1,12.07289982,9.006,0.9589969,0.976028427
6934986,1,131.4869995,13.61,0.9717922,0.985674793
7501646,1,6.377019882,15.77,0.9628241,0.981012341
8636539,1,6.773700237,13.57,0.9638107,0.981526676
9602613,1,4.612319946,11.44,0.9095866,0.952582841
7449554,2,15.90410042,10.21,0.9769821,0.988325586
8951215,1,39.47600174,20.34,0.9741886,0.986900123
10265898,3,3.295320034,8.215,0.9603854,0.974707743
5031857,1,24.81209946,91.73,0.9808369,0.990312695
9773270,1,122.7450027,14.38,0.8704154,0.930623928
7869917,2,11.80609989,12.13,0.9215018,0.958853635
5308663,2,20.06809998,8.238,0.9793452,0.989493534
9966219,1,17.95569992,10.4,0.9578843,0.942332084
5780855,1,5.675749779,9.854,0.9713517,0.979741458
4072955,1,5.082950115,10.19,0.9649268,0.967192967
5602588,2,7.227379799,7.709,0.858107,0.903826078
10843431,1,8.739450455,12.05,0.8789556,0.935491563
7107802,2,5.467529774,8.627,0.9616311,0.973835945
12647577,1,12.63599968,9.943,0.9437985,0.964673675
9002538,2,6.883049965,10.11,0.9857717,0.991589417
8760040,2,7.351119995,10.05,0.9689796,0.984217154
8264402,1,215.9600067,16.39,0.8973735,0.945546123
6268648,4,20.60549927,8.147,0.8937753,0.825255893
10604521,1,0.868107021,15.96,0.975037,0.95925406
6766634,1,321.2120056,79.74,0.987518,0.993711564
7515336,1,5.65692997,8.089,0.9492552,0.97393202
7512982,2,7.004580021,8.391,0.9682126,0.979310144
6862328,1,119.0210037,166,0.8764759,0.905860986
5688683,1,2.790659904,14.72,0.9828195,0.991323929
11922778,1,65.42810059,13.71,0.8934024,0.937712105
4857058,1,7.328519821,11.37,0.9646978,0.981998716
9650989,1,3.42392993,10.92,0.991853,0.994245598
8168187,2,35.5019989,9.355,0.862508,0.894817143
6043562,1,31.42009926,9.8,0.9065299,0.950845405
11026582,1,240.5709991,28.41,0.9528618,0.975830947
10935993,1,25.37360001,9.163,0.9230824,0.9598966
5385304,1,78.73249817,16.15,0.9656999,0.982526463
11152511,1,287.3309937,15.64,0.9485825,0.973578734
9935642,1,9.339559555,9.467,0.9628149,0.977807958
8056665,2,207.5879974,45.07,0.9797388,0.989751961
4860678,2,3.033590078,10.4,0.9339882,0.965766793
8222627,1,1.121719956,14.99,0.9346006,0.88018296
10482160,1,7.343709946,25.58,0.9881849,0.994049255
8247770,1,8.281629562,11.92,0.7685107,0.796939239
6527078,1,7.575940132,10.24,0.9623867,0.96136242
4935172,1,2.172919989,12.72,0.9666439,0.937086784
11773328,1,8.710439682,34.5,0.967374,0.983395015
4172746,1,17.69980049,16.56,0.9127677,0.953435901
5710069,1,36.25799942,11.61,0.8633921,0.886660288
8227464,1,4.258930206,8.862,0.9222477,0.958043519
7833305,1,8.312299728,10.03,0.8098262,0.894772618
3848966,1,29.7677002,11.29,0.9074135,0.951332568
6523351,1,6.066599846,11.13,0.9723151,0.971731987
4548098,1,3.823159933,13.4,0.9757651,0.987717525
7949593,1,17.76619911,9.78,0.9409658,0.906873795
8396405,1,19.18110085,14.99,0.960455,0.979663856
9166700,1,264.4639893,29.01,0.972941,0.982123948
12456063,1,17.8010006,11.05,0.8694725,0.93001117
1721157,1,3.449280024,10,0.9840054,0.986741196
5475042,1,1.242609978,13.23,0.9700147,0.98470701
8301878,1,20.7105999,10.06,0.93366,0.965630065
7376983,3,3.648269892,15.46,0.9645194,0.969821908
12061969,1,14.09449959,15.95,0.9040275,0.949520622
10674871,1,41.88980103,19.86,0.9446721,0.971506134
8812045,1,32.70669937,10.59,0.7220567,0.838401405
8752940,1,9.078300476,8.633,0.9106015,0.953108979
10332213,1,2.522559881,11.66,0.99179,0.99587126
8256882,1,2.411910057,9.411,0.9224693,0.9260488
7376983,4,2.345860004,14.62,0.9759998,0.979622832
11570749,1,46.30049896,34.45,0.9239752,0.960429158
7602351,1,17.58040047,7.421,0.8838913,0.917025126
7609553,2,8.856860161,7.605,0.7996122,0.882963248
8890924,1,26.65660095,11.71,0.8450499,0.915911262
2715695,1,4.095779896,10.54,0.9899811,0.994936141
7772914,1,23.13339996,19.56,0.9656601,0.974227662
7102227,3,0.764007986,11.5,0.946805,0.972630247
9973109,2,16.09889984,8.817,0.7041354,0.733282339
10055126,3,232.0469971,12.51,0.7755953,0.873473162
11019739,1,4.157299995,8.59,0.9420899,0.964363818
2997459,1,16.33699989,10.44,0.8976274,0.910145058
12266636,2,12.65480042,8.532,0.8788018,0.9353308
8874090,2,18.90629959,10.13,0.9906223,0.994080118
9580992,1,37.80319977,15.28,0.9588507,0.978966033
9700449,1,110.4530029,11.93,0.7968945,0.860225248
5511659,1,8.529069901,9.873,0.9661138,0.978885734
5954001,1,11.69330025,9.377,0.9161799,0.953883972
3440978,1,38.10390091,17.2,0.9415225,0.969837972
10917681,1,12.89620018,31.05,0.9364711,0.967151738
11076400,1,1.078089952,16.37,0.9397195,0.968882684
5184709,1,10.57909966,18.52,0.9781541,0.988926558
7663405,2,57.13290024,8.494,0.9513943,0.970202665
7902003,1,7.130529881,8.973,0.9192797,0.933758983
6697605,1,3.420650005,16.79,0.9799162,0.98979887
2985587,1,3.375699997,16.68,0.9764696,0.988078536
4830605,1,35.63629913,14.53,0.9406501,0.946864042
5352640,1,2.942420006,11.34,0.914347,0.955084828
6705026,2,34.10749817,9.538,0.65256,0.789287253
11075279,1,345.1589966,180.6,0.6754329,0.806075672
3002478,1,6.357089996,14.82,0.8248302,0.903887011
7094944,1,7.502160072,7.384,0.8297936,0.89022715
8376848,1,11.49310017,16.85,0.8872659,0.940174451
5856571,2,80.41110229,12.88,0.8430799,0.914754346
12257999,1,18.55599976,20.96,0.7391502,0.849845883
4832837,2,5.065420151,9.48,0.9774874,0.982922709
4172013,1,16.27090073,14.67,0.9425634,0.970384507
11520114,1,7.079870224,9.452,0.8874973,0.912719292
11357664,1,4.373559952,10.99,0.9627993,0.9810182
6140059,1,44.62310028,14.9,0.924333,0.960611291
9345933,1,13.01519966,8.926,0.9731054,0.986333101
9117416,2,3.157219887,13.84,0.952302,0.975523531
9509343,1,6.392680168,9.81,0.8683693,0.918207911
5096053,1,1.71784997,12.7,0.9735837,0.957479462
5385410,1,11.49600029,11.92,0.8955231,0.944725818
7918652,1,11.45549965,12.34,0.8094395,0.893231783
10000941,2,2.573869944,8.72,0.9331705,0.965344979
5985713,1,8.952989578,11.14,0.829557,0.682861858
8631751,1,1.530509949,12.53,0.9678539,0.983620164
10090854,1,12.63059998,8.409,0.9344738,0.966036467
11073656,1,1.834280014,19.76,0.8596277,0.910609477
8684730,1,46.15090179,221.1,0.9784304,0.98908359
2305866,1,24.10740089,12.2,0.7791679,0.806616992
6221385,3,7.314280033,8.174,0.8969753,0.945616808
8644545,1,295.9580078,13.05,0.7498382,0.856875984
9100953,3,14.75119972,8.589,0.8871768,0.908747586
7765528,2,9.38891983,7.658,0.8399567,0.91287077
3229150,1,18.50849915,22.48,0.941617,0.969887632
11081504,1,13.12310028,10.13,0.9462683,0.924137446
9100484,1,8.750559807,23.67,0.9555692,0.977218355
10290666,2,6.866769791,8.818,0.8639871,0.926930534
6719086,1,3.01432991,46.91,0.9664735,0.982872823
7841925,2,6.209179878,10.96,0.9474974,0.952158705
10584140,1,4.317269802,8.771,0.7514654,0.857927202
3103212,1,3.254179955,15.4,0.9365278,0.966722687
6955671,1,12.68780041,11.04,0.8660314,0.920348687
11407847,1,11.83030033,10.37,0.808882,0.89409268
8780959,3,9.630929947,19.67,0.9734928,0.986548702
10747501,1,4.730810165,10.89,0.9101617,0.929213835
5374838,1,230.1809998,52.77,0.9802113,0.989993917
9936080,1,19.56500053,10.83,0.9337185,0.933666421
8313667,1,30.58760071,22.41,0.82218,0.90228658
3561464,1,35.79949951,15.34,0.8496403,0.918608303
8628665,1,10.28559971,9.876,0.7543392,0.806360195
5003670,2,4.526279926,9.255,0.9279337,0.946987254
6265961,1,5.52507019,8.149,0.8637963,0.911603891
10867062,1,34.2969017,38.67,0.9099673,0.952800002
6665064,2,24.99640083,8.624,0.9027379,0.94861572
9071593,2,59.28409958,10.66,0.7898384,0.864780709
8360041,1,2.635319948,7.987,0.7593122,0.86298658
6350882,1,5.043970108,9.92,0.9611748,0.980172211
6309763,1,3.251660109,447.1,0.6058876,0.754341594
5531953,4,3.531049967,7.645,0.9618545,0.980504276
10387742,1,3.03263998,12.88,0.9181809,0.957288496
11520459,1,8.463500023,21.74,0.9801687,0.984966608
10396708,1,8.502079964,8.071,0.9537358,0.970388126
3425851,1,110.3789978,59.9,0.9584666,0.945525984
9452897,1,36.76670074,9.656,0.8711561,0.930999501
5972334,3,0.708624005,21.06,0.937367,0.935714209
7918478,1,9.909150124,14.16,0.7575766,0.438370094
3122872,1,96.8187027,14.99,0.8649693,0.920570297
8803757,1,3.594490051,8.48,0.8502541,0.918936216
11350118,1,12.00360012,10.93,0.9188776,0.957643415
6786224,1,3.041889906,9.082,0.9150337,0.930216797
6949898,1,7.648169994,10.22,0.9569029,0.967140945
8227086,1,13.80830002,7.505,0.9158102,0.941706772
8216763,2,24.07299995,8.068,0.917697,0.948843677
10991114,1,3.703900099,10.74,0.9691324,0.984301321
10397751,4,2.905119896,8.555,0.9674696,0.98333841
11098013,1,7.50785017,25.75,0.9446446,0.956731545
9110610,1,21.84199905,7.763,0.7745392,0.798732845
3348216,1,32.51089859,11.92,0.8307099,0.907028894
7047922,2,10.52280045,8.741,0.9020485,0.94821175
9634821,1,73.75779724,29.86,0.8025331,0.873672587
4545570,1,5.604710102,10.65,0.9864771,0.993177841
4548011,2,9.087400436,9.98,0.7994742,0.83472166
9282853,1,83.50240326,11.88,0.8877549,0.940447089
11138155,1,4.959320068,670.5,0.6155141,0.761768294
6311891,1,7.517620087,9.024,0.8006968,0.793645937
8631160,1,162.0540009,205.1,0.8835794,0.938116174
11518201,1,1.236860037,11.33,0.9791798,0.989462263
4157325,3,3.076410055,22.38,0.9428003,0.954284371
8280511,5,21.7201004,7.773,0.8527014,0.919937289
9532710,1,5.24243021,17.19,0.8127295,0.896566567
5531694,2,8.113470078,8.437,0.6350823,0.776346193
8951205,1,4.950610161,14.24,0.9846677,0.992264133
8804455,2,7.596670151,18.53,0.9636075,0.975374643
3765917,1,30.53779984,11.2,0.6269343,0.003782306
6922203,1,13.33090019,15.55,0.9706768,0.985099385
11068630,1,1.817070007,8.821,0.9712619,0.983287675
5171707,1,0.814004004,9.266,0.9617025,0.980447825
11565544,1,3.765619993,11.63,0.9687128,0.984084692
1717722,2,4.537000179,13.82,0.9570946,0.965048693
5552562,1,5.932059765,11.29,0.833132,0.836937023
7673841,3,7.87857008,8.069,0.6585881,0.793709433
7256914,2,4.033639908,11.32,0.7645502,0.811783693
4263529,1,10.10400009,47.39,0.9014558,0.948109891
7461521,1,0.773545027,10.9,0.7905486,0.882645639
8266276,1,2.594860077,12.31,0.8748847,0.864492116
8806985,1,7.537340164,9.064,0.7442475,0.793795629
9640123,1,8.255020142,9.022,0.6284025,0.771343561
12256520,2,7.251049995,9.213,0.8038226,0.890990906
4474462,1,12.85750008,10.89,0.8762692,0.888813813
2579043,1,6.312180042,28.34,0.9606921,0.979866444
6223324,1,1.975049973,13.75,0.97665,0.983587628
5295206,1,6.634640217,8.044,0.9270322,0.961383962
9872283,2,1.746090055,8.449,0.8155894,0.885048194
7768451,1,192.6670074,23.56,0.7875871,0.881033656
10281221,1,0.58288902,36.49,0.586565,0.739159612
4135912,1,29.60950089,9.993,0.885195,0.922969595
9655711,1,12.71420002,9.064,0.852167,0.920078902
4047631,1,4.790919781,11.91,0.9299742,0.959062167
3223433,1,61.07249832,10.09,0.8531686,0.891848784
8554498,1,4.780330181,360.2,0.8751978,0.666205557
7257966,1,3.035190105,14.01,0.9843347,0.992092113
4770174,1,6.095980167,14.26,0.9299159,0.873407889
9459162,1,3.798919916,9.294,0.9349094,0.966316245
5629353,3,11.86680031,12.09,0.5695779,0.574663046
7899070,1,126.4459991,71.43,0.8951532,0.944608036
5095635,1,0.75445801,21.04,0.8845785,0.938678834
7984574,1,11.61919975,16.52,0.9552042,0.976989801
2572029,1,6.006289959,8.858,0.8592946,0.885508261
12602999,1,8.27641964,8.505,0.9241398,0.960524047
6837146,1,20.5135994,27.99,0.9151731,0.948344788
7376983,2,8.742970467,25.05,0.8544373,0.874042952
6359926,1,49.47499847,12.96,0.4498001,0.62013211
9419020,1,2.401690006,9.516,0.9307801,0.04986806
8216763,1,13.2972002,8.143,0.7946555,0.865543614
8098212,1,3.487519979,9.314,0.9066072,0.930879246
10053138,1,11.77280045,7.914,0.5778343,0.709109405
12208631,1,53.35749817,16.34,0.7712216,0.839706385
10656508,1,124.0360031,186.2,0.9436455,0.970969147
9947653,2,12.00870037,7.996,0.6696771,0.801901049
4472818,2,15.35719967,9.702,0.8464341,0.916698918
10384298,1,3.438640118,10.75,0.9042695,0.942424909
9636135,2,2.421489954,13.31,0.9456202,0.972010288
10120548,1,8.830389977,10.07,0.9586379,0.975814785
6837283,1,21.11809921,12.49,0.7395596,0.840531285
9221528,1,16.29540062,11.51,0.7028417,0.825103885
4249611,1,79.24510193,12.38,0.5958433,0.681563167
9002538,1,4.960609913,11.01,0.952842,0.971170243
4074736,1,80.96710205,45.89,0.9571273,0.978064864
11970988,1,2.314830065,12.59,0.9724591,0.965670744
5080636,2,6.355979919,9.861,0.8887071,0.934415628
3752110,1,27.9423008,10.11,0.7974396,0.887023475
7285757,1,19.54929924,11.06,0.8844964,0.910323185
3230805,1,3.916830063,10.16,0.9509544,0.974819748
10812541,4,4.848499775,12.79,0.9449585,0.971662145
9536108,1,10.43000031,9.283,0.9320163,0.946705088
11970050,1,13.17510033,9.199,0.8788092,0.913250964
11081504,2,9.618200302,9.355,0.7409849,0.611770028
1432789,2,4.578360081,8.891,0.9139111,0.954897926
9334893,1,16.66729927,12.76,0.8553707,0.441726726
7217088,1,12.5447998,8.803,0.9438154,0.969697041
1996180,2,5.422070026,8.699,0.9260103,0.947834039
12885212,2,95.90840149,8.925,0.7212502,0.807968504
7941635,2,25.27050018,10.41,0.4680183,0.637306477
10149023,1,9.956399918,28.36,0.8415926,0.913876554
9995771,2,15.0618,9.886,0.6939033,0.794139121
10257229,1,5.756509781,9.906,0.9615525,0.980372736
8008067,3,7.305679798,33.3,0.9264236,0.731518852
4857058,2,77.92070007,7.162,0.7495441,0.856476622
8456679,1,1.735129952,432.9,0.9399533,0.968958662
10658177,1,113.0859985,9.287,0.8059411,0.892411304
8054719,1,7.586130142,10.03,0.665463,0.671584192
7770901,1,124.887001,10.16,0.35927529,0.386668916
4770174,2,31.95330048,8.692,0.8944163,0.865078745
9147012,1,116.4520035,20,0.441481,0.612220857
9896018,2,3.596430063,12.75,0.9094,0.952453713
5903749,2,6.347280025,8.606,0.8112734,0.895355439
10514430,2,41.43830109,20.29,0.9499961,0.843833984
4270799,1,115.2409973,10.22,0.5967925,0.260880981
8167504,1,7.702449799,7.75,0.8701542,0.902885263
11181260,1,19.97769928,9.77,0.926032,0.918770644
5881813,2,11.61559963,8.124,0.5030531,0.556144897
9480310,1,15.43400002,51.55,0.870815,0.930799881
10083325,1,6.132880211,8.8,0.5296511,0.69218019
11618601,2,5.053750038,10.62,0.6964534,0.820167223
2853446,1,7.372910023,16.04,0.9385224,0.968235253
9729691,2,20.99720001,27.84,0.8746193,0.933033648
9456281,1,0.70194298,12.79,0.8879482,0.940571496
5253802,1,8.796460152,9.132,0.734804,0.418436619
10397751,3,5.431029797,9.414,0.941,0.969372302
4918309,1,186.4360046,59.85,0.8905176,0.942015201
5003670,3,3.339250088,8.408,0.7396605,0.803973405
5027859,1,33.37220001,8.501,0.8886737,0.89363359
4773392,1,170.9949951,13.1,0.7972606,0.873499107
8345384,1,42.10029984,13.52,0.4343005,0.293645101
11071200,2,44.5646019,21.78,0.8334892,0.909073304
2853780,1,6.214149952,31.48,0.7524912,0.858596488
4736569,2,7.074029922,9.141,0.9612483,0.972378539
9653622,1,19.00550079,17.67,0.8433956,0.914940994
8265218,1,12.82989979,62.25,0.9078953,0.951663761
10265898,2,5.254559994,10.6,0.8137015,0.874104288
10155029,1,2.131649971,12.64,0.955027,0.976960431
9581589,1,5.192039967,8.99,0.8928679,0.940246206
3109550,1,4.87556982,9.535,0.9027609,0.9248507
9427402,1,6.247010231,36.67,0.8430262,0.855548649
10352333,1,1.570610046,20.05,0.8848348,0.938822221
4458082,2,8.934909821,12.09,0.8922911,0.942205953
8709688,2,2.012109995,7.517,0.6664812,0.692839765
7771181,1,9.972080231,8.071,0.5913892,0.620301407
9047416,1,9.013299942,9.316,0.7676097,0.86837488
11856178,1,9.133159637,25.97,0.8411711,0.913631517
7106173,1,10.18319988,9.235,0.7603969,0.863675354
4077526,4,4.458169937,11.36,0.8187587,0.900079382
10395543,1,3.687459946,336.3,0.6541898,0.790734061
11773625,1,7.197020054,8.243,0.6576845,0.727182025
3558849,2,160.848999,11.7,0.7061393,0.827077599
3761319,1,16.24819946,14.22,0.6046103,0.75244113
8396288,1,8.585269928,9.043,0.8963225,1.42E-37
11918099,2,7.24063015,9.167,0.939132,0.95818241
8278685,1,10.86139965,8.976,0.8722837,0.92077544
11716643,1,466.0029907,42.03,0.7002661,0.82352378
3529290,1,13.72819996,11.35,0.9248678,0.948136059
9491832,1,49.56529999,10.44,0.7000745,0.710701618
5769810,1,8.973759651,9.19,0.7904686,0.882361689
7630229,1,278.1239929,51.02,0.6970875,0.821083705
6717252,1,1.192600012,8.515,0.8805037,0.82231494
7287683,1,69.83460236,33.15,0.8412,0.913646225
5031857,2,7.136889935,13.64,0.8834446,0.93347295
10450504,1,17.99080086,8.188,0.7049092,0.80614744
11853130,1,76.87940216,118.4,0.4823485,0.650493704
7661893,1,2.493849993,10.82,0.9043201,0.938712329
8836888,1,7.103990078,14.38,0.9262637,0.961647677
9157030,1,24.90929985,8.851,0.7699147,0.822767193
6467363,2,7.446509838,9.286,0.825398,0.260971725
6867155,1,235.9989929,311.3,0.6400242,0.780283354
7811397,1,169.4929962,72.27,0.897571,0.945954639
10028792,3,5.833889961,9.253,0.7518419,0.835167989
2834805,1,25.00329971,8.428,0.691268,0.817229492
2853029,1,72.93319702,9.709,0.6233368,0.702390494
9140402,1,2.49416995,37.21,0.9117232,0.953765913
8949925,1,13.2510004,13.33,0.5715818,0.664581929
10089911,2,11.60910034,8.483,0.5004442,0.649157294
6607286,2,3.174060106,20.46,0.9037913,0.925666298
5353938,1,6.27643013,7.639,0.8251692,0.870102327
10907132,1,5.891009808,8.615,0.7866565,0.878902461
7983117,2,25.08959961,8.411,0.7084157,0.827524659
6859546,1,13.44499969,8.415,0.7535461,0.809226924
11657614,2,24.35280037,9.84,0.5194809,0.683413251
6523058,1,2.048160076,9.955,0.8149954,0.897687245
9596064,1,1.741449952,9.687,0.6618429,0.796283175
8091197,1,4.88699007,7.779,0.825052,0.901208442
7051180,1,1.951089978,248.5,0.7605579,0.863843605
5819801,1,11.83010006,9.094,0.4969262,0.47401359
5531953,3,21.91410065,7.972,0.8820368,0.937160901
5040077,1,0.896377981,11.43,0.8651077,0.927574349
6763884,1,2.446949959,7.284,0.9463887,0.964050968
11360805,2,57.38830185,8,0.6356236,0.702881973
11602794,1,5.705080032,8.406,0.8904097,0.941943384
8626325,1,16.44910049,7.803,0.7891626,0.881612785
6691169,1,63.09519958,8.503,0.8217773,0.90193123
8222395,1,1.931879997,7.296,0.6057348,0.754174634
6520753,1,4.130350113,10.78,0.8372741,0.911097072
9456887,1,20.51409912,7.763,0.8952377,0.931432032
4770365,3,4.729469776,10.89,0.9320535,0.929239036
10973664,2,11.67889977,42.96,0.8856814,0.939300781
12071754,1,5.47454977,9.887,0.6845027,0.812297674
8628761,1,6.304249763,10.17,0.8805398,0.772474376
3634051,1,453.5429993,35.41,0.8686657,0.903724125
7984047,1,77.63430023,163.2,0.7811047,0.876785256
11968463,6,86.43280029,7.23,0.922829,0.946692277
10285631,2,10.52289963,7.728,0.6821687,0.739934264
3248501,1,4.224639893,27.6,0.9671047,0.983254674
7888863,1,74.62509918,9.441,0.8307704,0.907338637
10073672,1,2.252990007,20.5,0.6608648,0.795377361
9969287,1,14.74020004,9.941,0.8756777,0.933544975
7662502,1,24.15239906,8.082,0.7703656,0.848035426
7294743,1,2.810440063,13.53,0.9009675,0.947798328
5687700,1,6.362830162,8.204,0.8920509,0.942855236
1718189,3,86.72329712,7.676,0.295822,0.342098821
9697131,1,3.097559929,29.25,0.8660698,0.914943377
2832589,1,10.84969997,34.5,0.8837336,0.91862009
11870545,1,0.839958012,27.52,0.3816194,0.472554968
9602613,2,7.573009968,8.335,0.8141162,0.897365398
9093086,1,9.704230309,9.724,0.968612,0.977175193
5008501,1,0.968034029,17.43,0.520784,0.683831917
10291589,1,7.087560177,9.485,0.7818784,0.877289458
5360920,1,14.6239996,20.08,0.8731077,0.93216285
11241560,1,6.962029934,8.27,0.7369691,0.81322416
6867555,2,7.501850128,8.431,0.7124177,0.831473388
5008245,1,2.607259989,175.4,0.7304718,2.30E-95
12401132,1,7.628230095,9.185,0.6216735,0.766458744
9828127,2,32.02730179,7.998,0.6396116,0.729448694
11288492,1,5.704520226,8.24,0.863851,0.92685766
8162789,1,10.16100025,102,0.7848901,0.84120007
5257082,1,10.08530045,8.85,0.7724343,0.84063108
10815677,1,1.284229994,10.36,0.9054185,0.950231153
7466270,1,16.15579987,15.27,0.5399154,0.564115846
7017274,1,11.9126997,15.79,0.6112666,0.758496589
8280511,4,17.45350075,8.377,0.9087275,0.951834282
8700895,1,5.682469845,8.313,0.8028301,0.890361554
1717722,3,0.977295995,12.24,0.5360836,0.588532935
7289338,2,5.774509907,8.175,0.9041633,0.922769137
5431027,1,8.823360443,9.939,0.6828401,0.811077109
7256914,1,2.417500019,13.13,0.8231059,0.811634222
7021681,2,13.60319996,8.275,0.8424892,0.914201338
3646449,1,65.75229645,9.028,0.8299044,0.857937973
10662202,3,14.51669979,7.54,0.8088383,0.86799
10844890,1,8.294850349,35.34,0.8257917,0.891917011
6779260,2,2.216579914,9.267,0.5362782,0.696386342
9579208,1,4.117499828,13.64,0.8865522,0.899985587
9943009,1,2.437580109,7.477,0.8965261,0.945191844
4735826,2,4.020170212,9.125,0.8999857,0.927382469
8644911,1,120.9410019,10.21,0.6397347,0.631060513
3545478,1,75.11219788,235.9,0.7707401,0.870382139
8644365,2,10.54839993,9.856,0.8419808,0.857436202
11288772,1,1.367529988,10.24,0.8919608,0.942806716
8283875,1,0.800256014,9.916,0.7930151,0.884295789
7778767,2,2.610889912,9.255,0.657403,0.663597118
3758922,1,17.74080086,8.662,0.7297708,0.748634171
7272132,1,154.6779938,11.23,0.8596913,0.890588621
6891124,1,3.523629904,8.785,0.8066701,0.850154752
9634821,3,8.562689781,18.69,0.6671082,0.773251216
5981058,1,27.76639938,10.17,0.5430168,0.054050226
7835312,1,29.51309967,8.754,0.3104459,0.347355652
6187508,1,2.284950018,8.627,0.8412362,0.893875859
9958387,1,237.7870026,85.04,0.7937373,0.884876551
3103473,1,1.920040011,9.502,0.9657069,0.975589064
8260218,1,5.714819908,529.8,0.6639015,0.79752941
7287677,1,18.37220001,8.598,0.6324222,0.690335156
10264293,1,20.95330048,9.379,0.3496072,0.466407167
6607286,1,0.783271015,34.99,0.2853444,0.346098524
10717241,2,9.340510368,10.23,0.7774872,0.874649516
5308296,1,36.72100067,8.219,0.7357498,0.847351598
7499398,1,23.02029991,99.74,0.7530631,0.841495685
5531953,2,1.99285996,12.94,0.5849537,0.737605312
9391817,1,140.8829956,11.95,0.5948302,0.605654297
10146103,1,7.580570221,9.151,0.7215245,0.786193283
6358937,1,24.50370026,9.294,0.7074031,0.828249533
7017372,1,5.240910053,365.3,0.7466843,0.017855047
9580167,1,0.827142,20.06,0.5251031,0.688054715
2986833,1,0.912169993,9.211,0.539001,0.699258899
11506654,1,75.21170044,10.53,0.5965297,0.175173924
10028792,4,8.976960182,7.384,0.7932447,0.826053812
3346543,1,12.47000027,7.88,0.591554,0.469454219
7215678,1,1.151239991,30.3,0.5786,0.725412358
9658089,1,1.05708003,9.416,0.8594346,0.924298685
4048898,1,13.09150028,7.643,0.8338997,0.908309192
7380537,1,2.688899994,1777,0.5835399,0.612643722
9947653,1,37.90319824,9.029,0.3545319,0.523093836
8396660,1,1.338080049,10.94,0.7668243,0.641139138
4466677,3,21.01189995,7.702,0.09371628,0.113471422
9967009,2,30.98970032,9.23,0.5452423,0.498867748
9703198,1,10.32909966,106.6,0.8470835,0.917113146
1724719,2,10.09889984,8.891,0.4060976,0.44130929
11904704,1,0.565707028,8.098,0.5347837,0.661724001
8552202,1,3.886650085,41.23,0.9250138,0.949341092
6520519,1,1.976469994,8.173,0.8790183,0.907862155
6200810,1,35.87549973,10.38,0.7995582,0.846954913
8355131,1,8.727640152,9.151,0.9163543,0.956242237
8949925,2,42.0284996,11.35,0.4122291,0.510177262
7504328,1,53.7179985,93.36,0.23620854,0.38184246
2715695,2,7.558589935,8.999,0.5697301,0.72473808
3645438,3,17.36930084,8.176,0.7994079,0.888248958
7976520,1,4.17840004,33.42,0.8797967,0.935883497
8226050,2,18.38470078,7.824,0.81836,0.89987079
6508221,3,9.747659683,9.187,0.7513063,0.857515002
3937814,2,8.196169853,7.277,0.6276329,0.719144852
10003058,1,148.5679932,9.631,0.2430187,0.390675192
11072016,1,1.898710012,9.121,0.8114988,0.879891706
6842807,1,16.6147995,9.204,0.702514,0.793391378
10928043,1,6.846399784,29.79,0.8128554,0.857667565
9655711,2,7.729569912,7.742,0.516861,0.591968718
4912650,1,100.3470001,10.78,0.617576,0.748478146
5966810,1,247.8910065,20.43,0.876874,0.934315147
11122894,2,150.0209961,92.36,0.5291733,0.691826857
8813698,1,268.9410095,133.1,0.7256761,0.84086031
7730747,1,4.034900188,77.8,0.7889194,0.79239231
10200627,1,7.701429844,11.86,0.4214487,0.592623579
9458266,1,1.584859967,7.521,0.7996985,0.888539765
8155654,1,6.293419838,8.1,0.4708477,0.639636677
9202151,1,1.694730043,58.82,0.5496637,0.67501119
10122538,5,75.73300171,11.38,0.4842231,0.595619945
12208631,2,0.912343979,7.719,0.5860137,0.687473377
2422820,1,13.89120007,8.821,0.6746916,0.804489934
8430053,1,15.95129967,8.915,0.4752419,0.562417832
6372194,1,281.5920105,79.58,0.24784008,0.396199425
5897826,3,0.875177026,9.719,0.5097115,0.674222687
5443837,1,3.658499956,366.6,0.4600143,0.629846312
6607447,1,99.64420319,149.5,0.6783349,0.808141039
8741367,1,0.988789976,9.351,0.3571599,2.98E-14
11566064,1,152.1060028,82.54,0.80068,0.889180365
10933306,1,57.77429962,8.859,0.5548798,0.617623091
7906892,2,8.849340439,7.927,0.6591775,0.794282983
8096395,1,366.0889893,21.29,0.8243843,0.618982703
10272442,2,70.27829742,10.72,0.5626824,0.71912455
10158418,1,5.007410049,359.9,0.4549373,0.040486613
6675757,1,22.29030037,7.84,0.4621449,0.571778831
12600735,2,6.080029964,8.184,0.3326685,0.44770489
7906882,1,52.51350021,766.7,0.6653954,0.798875263
4262040,1,92.45629883,11.08,0.4094624,0.467552516
5688683,2,4.449019909,8.48,0.8119912,0.896099227
11923213,1,27.20199966,8.062,0.6764524,0.806586834
11601425,1,41.99340057,9.407,0.3944124,0.56507133
9109857,1,1.791880012,14.56,0.8609741,0.924902634
11286311,1,13.1534996,8.421,0.4602196,0.591982714
7376983,1,5.644889832,51.43,0.6871442,0.721949842
10141900,4,9.655090332,7.656,0.7183364,0.791121231
6765135,1,175.6040039,12.11,0.4616357,0.631353443
11358305,1,7.868850231,8.428,0.7085365,0.827282556
11036168,1,217.7929993,16,0.6128486,0.759720554
10534155,1,4.327089787,12.48,0.7806158,0.876534227
8838950,1,2.270499945,13.09,0.9157727,0.873886358
4770617,3,31.44519997,9.441,0.843969,0.838139539
5039228,1,7.796700001,51.74,0.7234943,0.839151809
6186182,1,96.3839035,9.165,0.4690387,0.584068718
9904006,3,20.18889999,10.47,0.1863085,0.228971129
2716853,2,68.83159637,7.44,0.603892,0.643149627
6203955,1,19.4531002,7.557,0.5951976,0.745844872
8613446,1,1.014870048,8.589,0.3421885,0.463773625
7119481,2,42.0666008,8.381,0.3787296,0.44693231
7106173,3,6.2322402,7.353,0.38428269,0.4866879
2302997,1,16.29829979,7.426,0.6672198,0.799949751
3529290,2,8.954179764,9.062,0.7071164,0.82803713
10663738,1,8.527489662,9.347,0.6759187,0.806320991
6716545,2,21.94260025,7.691,0.6786204,0.684614943
10140122,1,0.849372029,10.05,0.7546142,0.859829394
5597361,1,17.99250031,8.12,0.5867196,0.739038839
7778427,1,5.382830143,9.383,0.5743726,0.581111366
9006186,4,2.192529917,8.25,0.500812,0.512059819
4172805,1,147.6609955,10.79,0.30756298,0.470046751
6543192,1,8.090689659,7.459,0.4875887,0.65488056
8364232,1,65.41539764,7.231,0.4891883,0.576113867
7022573,1,2.118860006,9.453,0.8746195,0.913771857
5428657,1,1.542880058,19.03,0.6599798,0.794944127
6443093,1,389.3129883,37.24,0.20499479,0.3399444
11905409,1,18.09379959,9.789,0.3082281,0.431241007
9414417,1,53.50579834,40.12,0.5957786,0.656327518
9634821,2,5.47713995,22.76,0.5717873,0.694400519
8332521,1,4.672450066,9.437,0.5050528,0.367022487
6839010,1,4.843450069,7.976,0.8840977,0.926947477
6019971,1,7.135590076,7.819,0.6801767,0.779624969
7366501,1,7.381390095,7.308,0.410447,0.58134535
3561464,3,4.327030182,9.683,0.6520884,0.081374752
5294945,1,32.54740143,8.365,0.7908251,0.882891414
9640649,1,0.862323999,8.79,0.5237128,0.636088002
7219825,2,363.0079956,11.87,0.2586671,0.410419577
8359569,1,152.8240051,8.583,0.4847931,0.652410635
8827930,1,288.3129883,95.71,0.6781312,0.80799617
6805414,1,200.2330017,73.13,0.7247598,0.84024389
7191646,1,106.9550018,9.884,0.549405,0.644222722
3219037,1,10.00500011,10.07,0.8830745,0.918140438
9873004,1,1.985120058,8.309,0.8065938,0.878937882
7266212,1,7.795360088,8.419,0.5739438,0.728943722
10118266,1,3.743200064,9.111,0.9047916,0.944212941
2303903,1,3.70855999,9.875,0.9456284,0.954625703
9349757,2,17.71940041,7.945,0.4872254,0.557435639
4548098,2,5.215760231,7.807,0.77559,0.836938335
3550372,1,0.68118,11.3,0.21397089,0.243460231
5702770,1,8.001790047,7.37,0.7653937,0.866818376
6058816,2,4.748280048,9.535,0.7202068,0.734981548
10586744,1,21.37590027,8.473,0.5008562,0.667099493
10585749,1,54.33200073,9.464,0.12206984,0.191336815
5695615,1,5.416910172,8.681,0.7211039,0.837686476
3848083,1,8.47935009,7.39,0.6134358,0.672792424
11071200,1,96.45549774,39.72,0.6649153,0.79852584
3747817,2,14.23709965,7.968,0.7510604,0.788781121
11905398,1,24.79640007,9.172,0.8071348,0.876870828
9008103,1,20.57189941,10.41,0.460224,0.629743656
3329204,1,51.59809875,81.97,0.8022568,0.890152861
10471621,2,39.75650024,7.698,0.2732481,0.358304128
6543893,3,3.806760073,8.76,0.7799199,0.876036149
8007174,1,56.6487999,9.065,0.5357401,0.662584088
11392362,1,9.910610199,7.285,0.6752999,0.779693548
10198225,1,11.94519997,7.65,0.4376233,0.520124677
10005758,1,134.4790039,163.9,0.5924024,0.743788554
5613821,1,5.061019897,13.16,0.4416204,0.523181163
8624520,1,10.24059963,69.97,0.7078645,0.828761991
6359320,3,2.836699963,8.955,0.6318101,0.708907515
2852941,1,2.894929886,12.12,0.506201,0.559251145
6887030,1,5.440949917,7.938,0.6303907,0.772873688
12116489,2,12.38599968,8.032,0.3017567,0.390913523
11092783,1,5.160009861,9.574,0.791824,0.883634602
9026749,2,17.66449928,7.783,0.16930696,0.28902724
4274548,1,6.800859928,21.31,0.6067842,0.629878518
6231721,1,2.693370104,7.388,0.6890445,0.679624124
11566064,3,11.16180038,7.976,0.6322848,0.601749921
11705004,2,3.052930117,8.181,0.5668914,0.685265623
6029239,2,5.518290043,7.558,0.7600497,0.863502032
9203154,1,0.839900017,8.661,0.8343318,0.909539235
9839821,2,180.9259949,12.03,0.8918296,0.942614411
10904004,1,4.644820213,9.898,0.3698528,0.505383425
12072872,1,2.46288991,10.59,0.6828133,0.749154948
5263167,1,3.393980026,8.604,0.5938409,0.679757208
9834731,1,3.089319944,11.2,0.8071588,0.743930929
6043538,1,6.225329876,7.884,0.5918602,0.743296569
4742452,1,5.439789772,7.23,0.5611559,0.718345798
2860866,1,90.125,49.1,0.7706134,0.869689286
3663173,1,174.6369934,26.52,0.659265,0.793894629
3539231,1,91.95970154,10.86,0.5913115,0.558365532
3229150,2,44.70550156,9.28,0.5373447,0.606238523
8362974,1,2.717750072,8.144,0.391779,0.562574821
8009811,1,53.55390167,8.129,0.5358214,0.69679075
5456979,1,2.652740002,8.302,0.6125316,0.651427211
10793172,3,7.978889942,7.989,0.6519748,0.744321863
2976017,1,3.199450016,8.471,0.7800241,0.834229027
9993683,1,29.93770027,9.361,0.17502895,0.297609391
5443320,1,21.36849976,8.455,0.3508043,0.428462668
3553900,1,12.57460022,9.398,0.6118005,0.027699113
7199397,1,105.8799973,183.5,0.6469345,0.766198872
7017274,2,6.770659924,9.906,0.6882701,0.815151446
6350031,1,5.17798996,7.65,0.2239543,0.223346491
8107611,1,3.818370104,9.26,0.6933171,0.692566315
9093086,2,12.77130032,8.574,0.832174,0.908243372
12265786,1,0.597011983,9.756,0.6499094,0.729370431
7134626,1,2.524420023,9.909,0.7094152,0.82978399
9947389,1,284.7269897,10.68,0.5144539,0.67910901
2557350,1,3.098750114,7.87,0.7650708,0.825414913
4945764,1,19.87509918,11.12,0.6222347,0.766815534
2161949,1,4.781149864,8.089,0.4268159,0.582338295
11135694,2,19.59460068,8.066,0.4321473,0.541833873
9119458,1,11.5302,38.91,0.7860525,0.880072747
6665860,1,10.47159958,9.402,0.5694856,0.725186962
11032748,1,43.94430161,7.963,0.6277825,0.71002494
11618569,1,5.758979797,8.5,0.5013164,0.587916666
7620413,2,3.665299892,8.113,0.5214164,0.56858587
9513168,1,6.853750229,7.505,0.3308266,0.115178623
5716763,1,0.640659988,69.95,0.2504017,0.400198478
9289704,1,34.13589859,14.66,0.17700458,0.30049381
3355104,1,47.06280136,11.77,0.6612914,0.771222869
6106046,1,8.507360458,7.893,0.6232962,0.767474669
7204233,1,33.30400085,8.152,0.6245303,0.768386143
8973285,1,4.292479992,8.81,0.6598186,0.691418086
6946199,1,104.8199997,74.48,0.6184053,0.763729341
10843431,2,56.38990021,8.296,0.5921599,0.74359444
9072639,1,1.182850003,13.44,0.39590341,0.563127733
4147444,1,1.80369997,18.51,0.9141857,0.955099558
6664842,1,5.213920116,8.141,0.650019,0.759647742
12406807,2,7.906949997,7.465,0.7263504,0.841139057
9117416,3,7.643589973,8.173,0.8304595,0.837538847
9836563,1,4.726960182,9.846,0.6199565,0.764914364
10916600,2,4.026679993,8.152,0.5040285,0.612287417
11401253,1,4.96505022,8.757,0.7001272,0.704503159
10397751,5,4.288980007,7.396,0.6113618,0.503845744
9845909,1,11.57059956,7.865,0.4988411,0.665015613
11358389,3,28.22509956,7.958,0.4387819,0.608628704
9111849,1,63.07310104,35.43,0.6520863,0.789187068
2446113,2,23.13750076,11.22,0.3041557,0.148067576
7813039,1,141.7339935,109.2,0.22676912,0.369398578
6875342,1,22.23830032,8.087,0.2558881,0.40645224
6209677,2,2.537400007,10.33,0.8111008,0.844670039
6307083,3,3.177969933,7.934,0.4576512,0.464515084
12253769,1,20.55130005,15.79,0.3550724,0.472372129
6705142,1,5.597280025,33.81,0.7193264,0.836367657
8105398,2,5.683209896,7.15,0.3964221,0.489564918
9846348,1,26.89319992,121.6,0.5434841,0.703958051
5184911,2,106.262001,10.02,0.2459431,0.39435514
3762750,1,2.509340048,7.681,0.6801342,0.809163374
8349399,1,56.44670105,8.868,0.5991263,0.749020386
4157325,4,24.84370041,8.791,0.5534391,0.61082742
5283458,1,30.69400024,311.8,0.6702926,0.706171341
6026737,2,3.750299931,8.376,0.474128,0.39305711
6307000,1,1.002589941,8.399,0.4711317,0.478019565
6947623,1,3.626590014,8.469,0.7710001,0.840466949
5859725,1,18.98270035,7.109,0.3978266,0.56856529
7668416,1,0.858554006,10.26,0.3433155,0.453868718
3230805,2,6.651720047,8.289,0.3348851,0.394817153
7106173,2,8.294610023,7.573,0.5110589,0.613581311
9883311,1,30.52319908,32.69,0.6804283,0.809625365
10794974,1,66.64320374,11.83,0.09827674,0.178762659
6525946,2,2.508130074,15.17,0.4222319,0.592048865
11338056,1,2.879990101,8.498,0.4289445,0.561060623
10394802,1,178.2640076,10.54,0.4875857,0.607430645
8158429,1,31.70759964,16.74,0.038214301,0.000717709
5613330,2,10.20899963,7.39,0.3766265,0.455986124
6264750,1,53.28760147,8.857,0.4314932,0.602423177
10525077,1,11.0067997,9.177,0.4560487,0.57686868
9938836,1,7.268139839,7.832,0.3381783,0.284115281
7836096,1,15.99610043,9.012,0.3779969,0.418068676
3557560,1,7.42964983,9.547,0.6069524,0.754573052
3101923,1,82.32250214,9.593,0.23935351,0.313579528
4349442,1,4.539279938,85.97,0.6321641,0.718490189
10610039,1,105.9970016,10.37,0.19813252,0.325741102
6387557,1,103.7220001,7.922,0.5035674,0.590397317
11658036,1,142.7019958,8.557,0.6048847,0.708758635
2984990,1,3.794339895,7.173,0.7513546,0.79655725
9413156,1,3.8348701,9.321,0.7290973,0.835522209
10647452,1,0.76293999,12.5,0.4227271,0.59363452
5706595,3,150.3829956,7.761,0.18441296,0.311064561
5629353,1,33.31880188,59.23,0.7224848,0.838648088
5642688,1,1.473320007,9.98,0.5558839,0.713944674
3239171,1,43.5821991,8.116,0.3231811,0.487404927
7613620,1,0.619018018,8.222,0.02576877,0.033136532
11129738,2,4.884520054,8.39,0.3566477,0.474085286
6345758,1,3.371109962,8.46,0.4606071,0.581344063
8324518,1,1.628890038,11.44,0.6604364,0.794754768
5197233,1,7.016059875,12.29,0.5975207,0.747224514
8613535,4,15.59379959,8.374,0.511924,0.625089494
12109267,1,79.334198,9.813,0.10171271,0.184253066
6525946,1,6.783420086,28.77,0.3700297,0.5384167
8233326,1,3.740999937,8.379,0.3140116,0.395011226
1865864,1,69.08920288,7.635,0.13650654,0.163652948
6220312,1,5.273509979,7.355,0.17812094,0.301106019
8773015,3,6.319109917,8.192,0.6274957,0.655342029
12554634,1,2.049590111,9.185,0.4292989,0.600091404
8115647,1,40.77119827,8.183,0.2799061,0.304955306
9474756,1,17.60630035,9.151,0.5484518,0.611466723
9932970,1,52.97159958,51.08,0.525023,0.688263161
3764879,1,1.306980014,23.43,0.2662154,0.419540745
4566848,1,180.4120026,25.26,0.3518999,0.520266913
8261920,4,3.016060114,7.429,0.3034681,0.464462495
9843517,1,11.93789959,9.049,0.364523,0.533597901
10221013,1,7.189380169,297.6,0.2921414,0.451859693
11296724,1,1.999729991,8.193,0.5400934,0.6408067
3110177,1,3.398979902,7.678,0.4457623,0.516010241
5651846,1,31.19210052,8.405,0.2789056,0.251549705
8094120,2,5.679800034,7.689,0.5218287,0.613052157
4831728,2,7.095870018,8.08,0.2588989,0.316516154
11672354,1,5.29651022,7.368,0.4944197,0.57011448
1431122,1,4.298910141,15.99,0.4510029,0.498436612
3115833,1,10.18159962,173.1,0.3930146,0.5639449
9209808,1,244.5469971,7.105,0.03518565,0.054795412
10665228,1,11.32579994,7.501,0.18486512,0.311475894
7939761,1,22.25429916,8.099,0.21201372,0.314060633
8158127,3,16.99769974,8.187,0.2704205,0.165536996
8197406,1,4.154699802,66.92,0.15974245,0.273481533
10745365,1,8.917149544,11.47,0.19280384,0.073755419
3733638,1,10.07110023,7.281,0.3563121,0.445562346
7021681,3,7.733260155,7.336,0.2779236,0.4339866
10221505,1,3.436320066,9.666,0.7874036,0.817268616
4638237,1,290.1400146,57.77,0.3226161,0.487520325
11013201,1,13.11900043,182.4,0.6061761,0.728227775
2307199,1,13.44719982,101,0.4790516,0.647478223
7009548,1,15.1857996,11.63,0.2492914,0.398754248
10850327,1,440.1690063,25.57,0.4812715,0.626622438
6119141,1,29.07250023,16.93,0.4536508,0.535303385
7747091,1,14.26809978,8.045,0.12739862,0.178186127
6975129,3,37.84059906,11.79,0.2690525,0.423671613
11547869,1,10.72739983,159,0.384146,0.552711149
3634051,2,122.8059998,9.364,0.037423078,0.030797694
7093401,1,34.08430099,29.09,0.4574874,0.627464768
8332521,2,14.7446003,7.196,0.6431159,0.621794005
11904734,1,12.68169975,111.9,0.346498,0.514337906
9758032,1,1.332039952,9.762,0.5317912,0.653901844
4587135,1,54.08110046,10.33,0.23877208,0.383535336
7583650,1,6.454770088,9.469,0.3700242,0.49987838
8581240,2,4.328529835,9.978,0.4550011,0.551537276
4073017,1,6.055540085,7.942,0.3101067,0.154362413
6277410,1,6.325950146,8.371,0.4383942,0.531236291
9955262,1,77.48000336,47.71,0.2877822,0.364453609
7592922,1,2.158869982,8.31,0.3066824,0.412855557
11655826,1,5.593460083,9.279,0.7343724,0.818038328
9145861,1,42.29050064,8.799,0.2571052,0.408717822
9893468,1,201.3379974,8.995,0.2697187,0.318749863
5441980,1,5.89399004,458.2,0.2552715,0.406361288
5283728,1,43.68610001,8.315,0.3433013,0.376520025
12554212,1,4.76816988,8.265,0.6304486,0.739436158
7517261,2,8.543379784,9.94,0.22611571,0.368447222
10610039,2,3.073689938,7.864,0.562522,0.719185273
9575728,1,2.64180994,10.91,0.5562769,0.714597158
6276791,2,5.301780224,8.38,0.6190464,0.702303768
5769943,1,1.013800025,157.8,0.1724191,7.39E-14
5193439,1,129.8470001,7.675,0.4266781,0.414091295
7287028,1,3.609189987,8.358,0.4636281,0.528299572
7199060,1,64.19069672,16.23,0.5415967,0.702367647
9304976,1,54.69490051,10.4,0.2913206,0.306949304
9605514,3,66.79029846,7.512,0.22905213,0.062113921
8493354,1,18.00639915,9.621,0.16072732,0.276409266
8639908,1,0.910030007,34.68,0.02413232,0.028403654
10964440,2,144.6840057,8.049,0.4838308,0.651840726
6368905,1,220.7180023,9.667,0.3285487,0.493906367
4571844,1,17.80850029,10.36,0.4299803,0.435493823
3849187,1,6.601840019,8.886,0.296998,0.348550058
5033823,1,0.741770983,9.221,0.18843918,0.296870082
8827575,1,10.12969971,12.27,0.3522246,0.413331363
4252322,1,14.59150028,86.46,0.3097207,0.472626879
7746958,1,1.204699993,15.85,0.13105646,0.182996362
10157458,2,4.577950001,7.873,0.3625696,0.418724168
10028127,1,367.9490051,8.616,0.118028506,0.210821135
5094412,1,276.8789978,10.92,0.045476663,0.060689669
9008220,1,9.391039848,166.8,0.5023207,0.668438458
7811537,2,16.93400002,7.231,0.3345242,0.438569452
6520753,2,8.119270325,9.522,0.22524068,0.366708667
8703129,1,253.3760071,20.37,0.2637298,0.417044199
12416987,1,119.0830002,13.55,0.039287333,0.075509408
10265602,1,165.3450012,46.18,0.3202137,0.484767524
8677057,1,0.694611013,7.34,0.12333884,0.186184888
6599919,1,13.61019993,209.1,0.2289592,0.372284685
3758499,2,80.88749695,8.173,0.3220464,0.343778199
6451368,1,5.336030006,8.68,0.440784,0.611529116
11702948,1,9.771459579,269.4,0.2514834,0.401584344
11456256,1,61.61330032,8.858,0.3131469,0.409193712
12300524,1,32.03310013,7.118,0.25081046,0.344278673
8330207,1,1.636649966,11.87,0.14907129,0.257241065
11290515,1,5.894269943,9.384,0.3010891,0.411946403
6368175,1,21.18589973,8.747,0.3503609,0.518183909
1161345,1,4.287650108,116.7,0.17579691,0.06716574
10536241,1,7.752910137,7.977,0.4801725,0.578378631
6067545,1,550.8569946,12.13,0.3591052,0.369471265
8590149,1,19.23950005,7.109,0.2248995,0.22147619
7447895,1,2.405610085,8.087,0.454197,0.624264543
12253474,1,6.422949791,29.16,0.3423159,0.464039079
5351250,5,93.8042984,7.902,0.41031417,0.502530728
7119481,3,14.1573,8.303,0.06261705,0.081347067
4939265,3,4.845059872,13.44,0.4942646,0.365155746
8494263,1,78.92569733,173.9,0.4162962,0.587216523
6869373,1,31.50300026,7.506,0.16596865,0.201289169
6025174,1,171.0310059,9.447,0.12139234,0.216050608
3240158,3,13.22999954,7.898,0.3685051,0.40823105
3663494,1,5.116960049,8.211,0.22419593,0.224891876
6697817,1,190.8000031,10.56,0.06444516,0.080238607
9910043,1,39.39979935,8.763,0.230422,0.240193926
6768616,1,13.05659962,7.936,0.2663722,0.345174779
12154526,3,1.72104001,8.165,0.37408696,0.543525877
10028352,1,1.386800051,64.18,0.2234775,0.365006653
11810124,3,208.5480042,8.227,0.13988562,0.205423127
3765917,2,11.81960011,8.598,0.05798826,0.109329719
4054784,1,1.867980003,7.473,0.3416231,0.402032122
4844367,1,17.16239929,10.31,0.0837307,0.154226382
12254688,1,62.68239975,14.86,0.11748196,0.210006329
6124137,1,227.8249969,8.777,0.2282348,0.281621066
4735826,1,7.547430038,9.776,0.3024925,0.380986585
4367854,1,5.195199966,13.03,0.11780955,0.141848573
8394475,1,3.640500069,7.847,0.4329273,0.406068695
7834712,1,66.11920166,10.45,0.2944593,0.049184535
9418619,1,6.150249958,1004,0.10553262,0.190681513
3559860,2,58.94070053,7.394,0.338968,0.350519805
5769810,2,6.787930012,8.111,0.22857725,0.015230083
8196226,1,4.027440071,9.802,0.5656762,0.414612561
4544670,1,34.84400177,75.64,0.4645755,0.63411407
6677841,3,98.35399628,9.572,0.09959256,0.18094858
9837013,1,14.46170044,7.881,0.21157899,0.271296558
8429817,1,6.2634902,173,0.2873645,0.446117311
6767227,1,4.081970215,7.918,0.471829,0.340336786
9811915,1,1.966799974,8.294,0.3340509,0.500378173
9230021,2,15.82849979,8.452,0.12285152,0.150653571
4742420,1,90.10040283,9.246,0.11595763,0.20426244
11139682,1,10.77799988,7.254,0.3915497,0.488669409
7300182,1,172.8269958,7.641,0.5603858,0.71798129
2832589,2,2.433700085,7.266,0.3757871,0.472030209
8162789,2,5.410379887,8.684,0.3904312,0.481830433
11411639,1,6.933549881,7.703,0.4325557,0.603248468
3232249,1,1.183500051,7.657,0.15331572,0.190037872
3748855,1,4.37195015,8.652,0.5368364,0.589265834
5511659,2,17.23590088,7.351,0.4366057,0.557554497
9651602,1,3.907210112,8.902,0.2524449,0.323984352
9479306,1,4.860750198,8.282,0.4579484,0.511176504
8702537,1,7.475190163,7.939,0.24845712,0.285673176
10546063,1,10.69820023,7.748,0.16296699,0.205144591
4750669,1,3.384190083,9.775,0.3216912,0.486086707
5816144,1,12.49709988,9.606,0.08306966,0.079807673
12458605,1,7.785779953,9.96,0.241753,0.388758339
6436029,2,505.4649963,12.79,0.070646344,0.131818868
9518558,1,2.178119898,11.69,0.2861162,0
4055765,1,9.966400146,161.1,0.2585533,0.410557315
7801070,1,75.87799835,11.2,0.12585167,0.196783592
9883606,2,2.58397007,8.626,0.09674293,0.176200355
12366084,3,0.589371026,8.367,0.002644596,0.003834787
8176564,1,6.571519852,28.71,0.16618546,0.197881425
9347899,4,9.617239952,7.85,0.4525765,0.622711149
4813750,1,49.17839813,7.631,0.12742402,0.191895989
11599937,1,37.62599945,9.36,0.20213404,0.335973846
8326342,1,14.40789986,99.98,0.3913839,0.562239392
9776794,1,18.2220993,12.89,0.2131746,0.268694852
6032920,1,10.8288002,7.749,0.3192378,0.483564522
12417486,1,155.0420074,107.2,0.4294589,0.600520358
9785921,2,73.50330353,7.279,0.16502166,0.116449627
8212002,2,9.553850174,8.085,0.03511464,0.067685048
6507433,1,4.742549896,93.48,0.156015,0.223157573
10967168,1,22.26589966,9.828,0.025814138,0.008191904
6716545,3,145.8880005,7.629,0.1849231,0.30635784
7335514,1,0.576740026,10.7,0.06795396,0.126808231
3972432,1,2.908090115,8.963,0.2608967,0.045095829
4902202,1,216.4680023,9.975,0.034827778,0.06721823
9906688,1,5.825640202,8.317,0.3797742,0.549798222
8120820,1,129.2230072,8.144,0.3876747,0.55802315
9084778,1,0.592239022,75.89,0.03033401,0.058809792
8248103,1,4.830039978,8.785,0.3393646,0.506048793
8098960,1,8.474809647,7.92,0.6284056,0.770836698
9935983,1,161.651001,8.374,0.011449798,0.010356155
8397947,2,39.09370041,7.311,0.11716851,0.108006714
6609270,2,15.0369997,8.314,0.16761264,0.286540955
12067960,1,5.606810093,8.464,0.3338271,0.421130017
4384909,1,6.410960197,7.288,0.10939048,0.109780478
2834463,1,5.888390064,7.985,0.4264073,0.519057064
8242769,2,21.97240067,7.432,0.021436408,0.026993902
9032900,2,67.68579865,97.09,0.04463221,0.05586005
9025739,1,7.918300152,7.729,0.10749813,0.059630809
6198256,1,3.548280001,9.985,0.4170422,0.588264375
6436505,2,24.72220039,8.306,0.009592872,0.013559685
6070337,1,40.06930161,9.379,0.3107174,0.472485523
8624860,1,15.3906002,7.629,0.035323898,0.049400201
3453214,1,19.62030029,353.9,0.2755774,0.431761044
9533489,1,197.1450043,99.17,0.09279828,0.169652944
8105719,1,148.1710052,8.668,0.06970616,0.130167331
8625408,1,279.006012,11.76,0.08059157,0.148971689
8765560,1,47.10969925,32.18,0.05876252,0.022973722
9087580,1,0.770650983,9.997,0.10989941,0.152002694
7891294,1,3.077199936,8.635,0.099145664,0.176245958
5389956,1,1.809219956,9.225,0.39366,0.371988084
6025124,1,26.83769989,231.9,0.21040248,0.347362471
8218379,2,10.13840008,7.178,0.16265037,0.240042488
9019191,1,14.43340015,14.04,0.08810269,0.161599998
10873178,1,4.82020998,7.852,0.4250409,0.494939464
6867219,1,11.85009956,7.949,0.11585904,0.145147585
6853172,1,28.65690041,7.665,0.4028053,0.500420696
2716801,2,9.476530075,8.126,0.12815468,0.226431086
7697103,1,13.92479992,8.755,0.13379402,0.151414483
4548011,3,13.95090008,8.086,0.12936939,0.228632809
3934657,1,5.369639874,7.346,0.10941524,0.160312477
9043947,1,1.043480039,7.516,0.053873725,0.061718763
8488381,1,4.736969948,7.157,0.12287937,0.175477604
6879865,1,19.19309998,254.6,0.2063909,0.341869576
11282568,1,1.320490003,23.6,0.008118479,0.016084598
2161949,2,7.188379765,7.647,0.1589486,0.182616578
10662202,2,5.044040203,8.173,0.11343036,0.165847515
8693536,1,16.23480034,8.25,0.2531883,0.31495835
11244571,1,7.893300056,7.817,0.14769506,0.257098178
12301181,2,2.185679913,8.401,0.4380344,0.325795019
10937749,1,5.198979855,9.886,0.3616396,0.523379718
9267996,1,19.59939957,18.73,0.108129532,0.136330542
3942446,1,119.0619965,71.35,0.12277161,0.218470536
12349560,1,43.39699936,8.566,0.16310506,0.249051477
2301068,1,8.609640121,7.487,0.047404338,0.088886149
6424561,1,6.671679974,8.766,0.1838095,0.26804666
6531617,1,433.2229919,7.636,0.04968055,0.094547127
11030475,3,2.646239996,7.571,0.24686893,0.327413006
5946568,1,3.564559937,9.588,0.040176744,0.024937973
8934103,2,77.79290009,8.293,0.08104715,0.130496357
11337012,1,12.40190029,9.239,0.08054483,0.14890154
6768616,2,8.824899673,8.096,0.2803634,0.361266828
9278216,1,9.452830315,9.768,0.08249027,0.117791721
9159288,1,66.67430115,8.584,0.034249363,0.066120866
7700500,1,4.606910229,8.232,0.15105098,0.167247012
6425597,1,29.12059975,8.623,0.0641796,0.09830196
6697605,2,1.239380002,10.22,0.04296138,0.081953771
10287242,1,22.34230042,43.83,0.459572,0.629422025
6878408,1,455.6440125,13.3,0.05382328,0.101985349
8216763,3,6.333459854,7.909,0.2672668,0.377626216
8046659,1,31.56900024,113.6,0.13975215,1.71E-09
11182260,1,1.291970015,72.49,0.024805296,0.048349989
10680424,1,0.92623502,7.676,0.0907264,0.163882418
11805075,1,199.8390045,624.1,0.08215941,0.151676274
11284772,2,4.501550198,7.418,0.096226524,0.153391201
10002049,1,19.25230026,7.641,0.08133248,0.125847209
9457728,1,4.379909992,9.194,0.2986424,0.398205492
12554485,1,495.6640015,8.735,0.020934022,0.040958464
7416306,1,137.3899994,8.659,0.11465535,0.053929976
8121310,2,11.50599957,7.545,0.10627938,0.190584542
9397900,1,10.51189995,7.978,0.18145981,0.30683085
4450844,1,56.34289932,9.167,0.05834902,0.08426816
12016243,1,11.84319973,8.383,0.06211543,0.091414578
2696205,1,0.702744007,7.822,0.042655783,0.060755947
3101178,1,59.40340042,9.543,0.10818286,0.194982111
12555616,1,21.98150063,8.092,0.03579626,0.056932741
5384713,5,14.15030003,8.034,0.2688767,0.188287427
9099607,1,4.631879807,7.454,0.3824153,0.505169005
9227215,1,242.0500031,7.51,0.052056033,0.098715771
8443812,1,8.361339569,7.564,0.07396624,0.088109778
3340165,1,26.09160042,8.688,0.04793215,0.091249824
6509282,1,3.989239931,15.83,0.010066649,0.019906964
9018021,1,17.16959953,8.73,0.05012629,0.072674723
9604563,1,1.001929998,8.046,0.12712095,0.225181006
10586619,1,377.5029907,10.78,0.07465223,0.13877685
8838950,2,4.023139954,8.233,0.15536829,0.268080431
11197853,1,0.698455989,17.34,0.04770051,0.063795584
5642620,3,75.85749817,8.436,0.2499213,0.39917944
8780959,4,18.57850075,9.395,0.15031161,0.260762457
7902204,1,2.540309906,9.052,0.0987105,0.116987798
9579641,3,3.435909986,7.434,0.17506366,0.212846211
10811496,1,19.89909935,187.4,0.11624537,0.208064799
5792202,5,499.4750061,9.649,0.17388532,0.239469673
2558163,1,17.5435009,8.433,0.1609365,0.155491162
6603765,1,19.16399956,7.632,0.03967296,0.054206443
7812893,1,8.799799919,7.106,0.029526532,0.044177935
12266099,1,77.17839813,7.229,0.014847749,0.021412022
3854496,1,9.45870018,7.904,0.10138546,0.12009206
6670610,1,8.942890167,7.134,0.173435855,0.295064665
7829836,1,237.8200073,9.357,0.1962032,0.236136332
7367164,1,3.76564002,7.374,0.05593501,0.105762947
11818800,1,40.41949844,94.07,0.13747459,0.241480633
6182508,1,85.97750092,7.407,0.020371636,0.033435446
4252671,1,23.26659966,8.054,0.02896278,0.03973512
6384840,1,2.499030113,7.87,0.017537462,0.034373034
11714107,1,405.3590088,8.28,0.071917196,0.133969393
10665749,1,4.237460136,7.679,0.11501583,0.161782153
5978559,2,36.2507019,7.548,0.034631009,0.066760941
10549902,1,1.141129971,9.432,0.07976212,0.100967631
10676750,1,21.08679962,8.783,0.1116165,0.145580354
8760760,1,2.688119888,7.968,0.3202828,0.379091051
6526710,1,39.74890137,505.2,0.16181422,0.278292876
11446424,1,66.71589661,7.521,0.10702851,0.193092152
9340411,1,5.158219814,8.398,0.018853013,0.027744611
2861126,1,4.987850189,8.657,0.21053576,0.347189491
11443757,1,43.90769958,7.258,0.08203455,0.151454792
8890924,2,4.441110134,8.003,0.019420665,0.037858467
6690171,1,85.06240082,496.6,0.13648869,0.23995643
5877292,1,11.7201004,7.305,0.05292341,0.06751711
2569995,1,80.84970093,18.16,0.034857958,0.044705233
7601665,1,3.11145997,7.786,0.12301051,0.169182036
5175024,2,6.261320114,8.225,0.16215188,0.219340519
10602291,1,20.92740059,250.8,0.10036779,0.182232132
9839030,1,27.29380035,8.04,0.0601059,0.11194039
11803074,1,355.868988,12.05,0.11420914,0.204776582
8145958,1,3.075459957,7.657,0.14455374,0.223333406
12156930,1,71.10690308,7.605,0.05726368,0.108074491
7210749,1,17.58569908,7.386,0.072297565,0.08615171
11904835,1,9.463829994,8.181,0.1130788,0.178279949
5731623,1,3.26177001,184.2,0.0603295,0.113489109
5466109,1,2.431339979,8.209,0.5621554,0.574700567
9413156,2,66.47810364,7.324,0.026342583,0.051199246
8016692,1,6.613589764,7.672,0.07292489,0.135701993
9468848,1,5.887680054,7.219,0.086063506,0.158228859
5544450,2,6.936620235,8.556,0.011203467,0.022128167
3547178,1,8.177069664,8.283,0.05660807,0.06061885
9909965,1,10.2173996,8.385,0.05891364,0.110992913
9390228,1,22.6432991,7.313,0.026443368,0.043229006
8197176,1,9.358929634,7.72,0.18396974,0.310119945
2994092,1,50.2723999,8.248,0.08862065,0.162221048
6551106,1,3.846169949,8.273,0.0877472,0.16069579
11350634,1,278.3900146,7.108,0.072695865,0.113683916
5653795,2,118.3059998,9.025,0.048712857,0.090738138
5888187,1,133.6349945,8.25,0.08067896,0.037683663
4141593,2,33.50310135,7.966,0.05320672,0.100895159
10810859,1,82.40100098,8.412,0.052363647,0.099271818
9529148,1,25.34280014,7.215,0.032576403,0.045609615
10160922,1,87.48840332,7.849,0.024575745,0.029576665
11601972,1,290.1960144,8.673,0.09944022,0.160726994
12110786,1,1.112220049,10.09,0.021333242,0.028586808
9649205,1,237.2640076,7.191,0.05606395,0.101713287
2696703,1,6.094049931,140.8,0.012961728,0.025525392
9836563,2,6.559529781,7.928,0.027208606,0.052840683
10515564,1,5.04873991,7.11,0.027019392,0.04611405
11137061,1,1.889070034,8.134,0.011935752,0.023536801
8881169,1,5.018819809,8.828,0.045928094,0.036035439
10331279,1,225.4900055,8.716,0.006986077,0.011059733
6366559,1,55.75780106,7.239,0.00604333,0.011729621
8320630,1,32.52659988,7.528,0.021972573,0.024177419
6934045,1,265.7030029,8.318,0.03799376,0.073107209
8320630,2,19.25449944,7.338,0.11520494,0.125564126
4940203,1,302.7789917,8.476,0.049016224,0.093239389
8958811,1,2.525559902,8.997,0.0390461,0.052225631
5871116,1,54.43330002,7.212,0.013330185,0.026240662
10972902,1,7.672009945,8.244,0.0858669,0.127376758
12008916,1,47.43119812,7.258,0.010763076,0.021267499
9230021,3,44.4375,7.112,0.018643443,0.023494232
6716021,1,110.7559967,93.85,0.018984416,0.037214571
9962595,1,11.37440014,1210,0.09011535,0.165152399
11187972,1,37.46509933,7.414,0.016574725,0.032561357
3345675,1,120.0029984,315.4,0.12662961,0.224566637
7906892,1,11.14360046,7.911,0.08791186,0.100188625
2310993,1,55.18780136,8.709,0.05261598,0.099574089
7816935,1,6.877810001,7.847,0.08157304,0.114216803
5683219,1,9.460960388,7.114,0.07422957,0.117682105
5645170,1,5.386060238,7.784,0.05748826,0.055170365
3532985,1,5.288559914,164.4,0.014138755,0.027846999
6634112,1,9.942230225,1909,0.07064632,0.13182054
7841925,3,0.840591013,8.393,0.049856345,0.030929096
9532603,1,14.55560017,7.638,0.05600186,0.074461127
8609450,5,203.2579956,7.604,0.001168406,0.002330615
6278670,2,89.9457016,8.613,0.03375509,0.047236847
4276445,1,405.6549988,7.335,0.001100009,0.002191235
4840672,1,9.229109764,7.165,0.04233634,0.081024507
2837111,2,3.718379974,8.01,0.004130323,0.005851627
11176166,2,8.548250198,7.147,0.06154968,0.115822739
10163067,1,25.91519928,9.751,0.015362998,0.03017834
7905106,1,4.22424984,8.329,0.06572665,0.07811184
8053552,1,29.48110008,340.8,0.05713331,0.107965485
8557246,2,246.8650055,7.889,0.004083485,0.005917402
10350571,3,93.88310242,7.31,0.10224136,0.185267487
10321972,1,122.1320038,7.902,0.010605677,0.020914636
8807057,1,97.99120331,8.319,0.00428886,0.008403892
10019854,1,14.10169983,7.905,0.024512792,0.047729105
1868404,1,6.126019955,7.285,0.004887351,0.005906137
12016267,1,22.79150009,9.349,0.012681271,0.019138707
12251650,1,17.76199913,759.2,0.11316917,0.203117563
9777990,1,14.34010029,7.267,0.042357973,0.081091886
11922290,1,114.6620026,7.235,0.000800391,0.001595227
9521317,1,188.8809967,8.658,0.016646598,0.032704071
5596440,1,10.47490025,128.6,0.07197067,0.134126368
3852872,1,80.77359772,7.4,0.013185282,0.01626945
11453349,1,4.406620026,7.338,0.01661883,0.025589832
10659624,1,43.26779938,7.652,0.010759327,0.016995548
5881307,1,393.9670105,7.436,0.001723385,0.000809076
8873450,6,24.27820015,12.51,0.007312333,0.014450388
6594945,1,188.9329987,7.833,0.0506997,0.089354876
8397947,1,3.380810022,9.332,0.15826973,0.146427143
8042644,1,1.480640054,8.708,0.036423604,0.042775093
6128245,1,1.118499994,8.019,0.050452493,0.063047879
3554031,3,14.86240005,10.9,0.13744044,0.241141632
5792202,4,269.2919922,12.66,0.015013894,0.021782063
5437762,1,4.044879913,7.287,0.00523916,0.007588142
10407191,1,0.934207022,131.6,0.012843656,0.025295807
3660581,2,4.725180149,8.461,0.005632015,0.011185722
8673511,1,0.757260025,8.158,0.007324543,0.001358619
6444896,2,19.53520012,8.044,0.4058155,0.576667396
7778664,1,5.026329994,7.506,0.001481488,0.002949896
8761550,2,224.5939941,7.193,0.003452267,0.006870849
6111011,1,14.7638998,7.337,0.003741462,0.005672809
3765692,1,3.09375,8.469,0.007820224,0.015397419
8715589,1,7.621970177,10.38,0.013728169,0.025337647
2577353,1,60.45819855,8.225,0.004198836,0.00507483
9099773,1,82.7838974,7.278,0.011055584,0.014278231
10514429,1,20.71940041,26.36,0.21034131,0.223020635
9552608,1,9.250570297,337,0.018710211,0.036686902
12168993,1,4.212230206,10.94,0.019458867,0.027392596
10263598,1,145.7440033,7.407,0.015987656,0.031431279
7124026,1,15.74559975,22.07,0.176393564,0
9221627,1,1.761389971,8.23,0.044705484,0.085448517
10153011,1,83.0970993,251.9,0.0645248,0.121088892
9592621,1,191.0379944,7.535,0.000174208,8.05E-05
4572728,1,309.1910095,7.185,0.005973527,0.008832143
3750350,1,319.3009949,7.387,0.000150106,0.000219149
4936180,1,4.640930176,135,0.09800661,0.178326226
9474756,2,6.684850216,7.957,0.005102463,0.006601389
8323764,1,6.714210033,218,0.04392691,0.083931547
11967872,1,134.3730011,7.9,0.03824352,0.05576048
3098605,1,1.284129977,7.835,0.00381624,0.005656972
9959093,1,19.16449928,7.549,0.000890288,0.00120697
11966668,1,313.1990051,7.212,0.000761201,0.001519019
9307966,1,6.74958992,7.438,0.00534122,0.005489998
12304728,1,3.1473701,7.222,0.100866912,0.182862787
6842345,1,17.38159943,1372,0.02763495,0.05371751
3629119,1,331.5570068,7.128,0.002982563,0.005825618
6721603,1,215.6139984,7.79,0.015513277,0.01521458
4813793,1,6.702449799,8.095,0.000648349,0.001030242
3839294,1,137.6660004,8.069,0.034920217,0.067400645
2449245,1,18.17779922,7.401,0.003427052,0.006811429
2019477,1,20.57139969,9.495,0.018392008,0.02118593
4996057,2,4.830309868,7.413,0.060945512,0.106599454
12734396,1,200.7220001,9.692,0.002346093,0.003896561
10128825,1,1.739850044,8.57,0.000951098,0.001545672
9026007,1,403.1600037,8.94,0.00872806,0.005628101
8331612,2,51.39550018,7.501,0.040586722,0.038034356
5966732,1,1.400900006,7.865,0.001190067,0.001439255
4760746,1,15.06809998,298.8,0.022879669,0.024607161
4478142,1,219.9219971,9.901,0.005478368,0.010871419
8757213,1,328.0509949,7.228,0.000205259,0.000278339
7664272,1,341.0270081,7.395,0.000434152,0.000853299
4953262,1,105.5910034,7.516,0.001491104,0.002973216
6584278,1,1.289369941,7.97,0.000317984,0.000571894
3356193,1,5.822979927,7.758,0.008529201,0.008972727
10855545,1,37.53850174,8.203,0.006139694,0.009724648
9011955,1,367.0809937,11.74,0.16920848,0.244577515
4141593,1,64.73999786,8.666,0.002412478,0.004800674
10862759,1,29.48570061,8.269,0.003883033,0.005755796
4178389,1,23.21050072,1094,0.02619207,0.050781004
5687986,1,382.3009949,8.064,0.00949083,0.018779173
7031517,1,12.94069958,1375,0.02336081,0.045598484
7671950,1,10.59920025,8.195,0.002125843,0.004231557
11824222,1,15.84130001,773.7,0.01931935,0.026603203
11348086,1,391.4230042,8.237,0.002730731,1.82E-08
8007675,1,2.352459908,7.924,0.14806312,0.194711098
11599038,2,9.279959679,7.689,0.011076923,0.018704195
2305866,2,115.2310028,9.835,0.001339226,0.00266094
5208962,1,0.876816988,7.956,0.00374294,0.003757874
9674320,1,317.0910034,10.32,0.001413324,0.00280549
6113752,1,406.4549866,8.937,0.020419552,0.039971011
5737869,1,26.24029922,7.319,0.006174103,0.012212389
8873873,1,295.0280151,7.372,0.001799621,0.002857702
10552151,1,525.7689819,12.92,0.03055681,0.059227031
9650762,1,372.0650024,8.906,0.01394079,0.020112277
6356506,1,280.5939941,8.622,0.00327272,0.006498029
6372268,1,5.219910145,75.86,0.000949985,0.001895704
8489260,1,130.2330017,7.606,0.001556585,0.002596521
10470779,1,495.8590088,9.025,0.007797063,0.01528459
7138841,1,22.04949951,10.27,2.43E-05,1.22E-05
12253490,1,19.15979958,881.7,0.04179714,0.080144376
8545603,1,55.88499832,7.422,0.004212399,0.006831816
10023069,1,266.9809875,7.806,0.013363713,0.026337524
5460434,5,50.56439972,8.23,0.006112636,0.006894251
7672215,1,11.1736002,8.56,0.00019205,0.000317326
5475431,1,0.917568982,28.01,0.000336211,6.57E-11
10452252,7,34.57400131,7.66,0.047910691,0.080547058
6583107,1,30.62619972,7.201,0.000626573,0.001041844
7429287,4,84.79360199,7.964,0.002713032,0.004305834
11872364,6,189.1809998,9.354,0.001149853,0.002294092
10907307,1,277.2909851,14.27,0.001499216,0.002548532
10295951,1,6.810820103,2688,0.003594104,0.007153232
5860347,1,2.562760115,7.318,0.00011955,0.000185767
4282390,1,1.961400032,12.84,0.000306387,0.000611757
8107150,1,5.244780064,8.199,0.002193164,0.004363905
9334893,4,2.472450018,7.721,0.016289823,0.031935508
8815031,1,472.6040039,7.302,3.97E-05,7.92E-05
10351947,1,260.4530029,7.812,0.005471228,0.010868909
5185765,1,46.94380188,7.193,0.001984817,0.002570253
9588822,3,61.85169983,7.257,0.000739391,0.001475574
10205598,3,374.0029907,8.046,0.000118739,0.000180371
8527297,3,0.587300003,9.182,0.001608012,0.001503049
11294822,1,302.3359985,7.666,0.001470565,0.002283377
7106437,1,212.7599945,7.255,9.64E-05,0.000192418
11615258,1,367.0750122,7.754,0.000153994,0.000307122
9886361,4,49.12129974,8.324,0.000852546,0.001294569
5598216,2,373.8529968,7.317,0.001598886,0.002597368
5091479,1,25.86149979,7.249,0.000364013,0.000504934
9210820,1,377.6730042,8.004,0.010309413,0.020350087
4862625,3,541.742981,17.81,0.003584493,0.000938878
10387742,2,251.753006,7.355,0.000608012,0.001189469
5734702,1,392.4729919,7.149,0.003859483,0.00767861
10920281,4,3.650379896,7.355,0.002430869,0.004843388
1025986,1,275.071991,8.012,0.000553948,0.001104185
1723078,1,330.0169983,7.469,0.001975364,0.000525183
6057750,1,1.603739977,13.27,0.001389457,0.002769737
6628926,1,2.564399958,20.58,9.80E-05,0.000195713
4072271,1,219.1880035,7.128,0.001128753,0.001188073
3734501,1,31.1909008,7.194,0.000456038,0.000910266
8708961,1,370.9440002,7.309,0.001168465,0.002330123
8637903,1,385.8619995,7.526,0.000936933,0.001852202
9084832,2,568.0859985,7.884,0.000922251,0.00136901
5894182,1,494.4880066,7.389,0.002239084,0.004459472
6268648,2,94.08850098,8.987,0.001632162,0.003242126
11601357,1,3.550339937,7.365,0.000110597,0.00018396
5097856,1,483.3590088,7.106,0.000115049,0.000229602
8042747,1,469.526001,7.907,0.000524768,0.001046452
11918793,1,38.35620117,10.95,0.001237827,0.001837176
2019477,2,27.24740028,9.198,0.006614016,0.007632661
9469494,1,275.5390015,7.458,0.00015761,0.000314111
10214341,1,277.131012,8.743,0.000114228,0.000158465
5480884,2,0.708725989,8.082,0.000116675,0.000232167
8750503,1,11.9282999,7.415,0.000175825,0.000261093
5955197,1,359.3250122,7.862,0.000100561,0.000139506
11338091,1,293.3900146,7.378,0.000698388,0.001187863
12168280,1,229.9440002,8.926,0.001311155,0.00261546
4056579,1,239.1790009,8.187,0.00017065,0.000340797
10006641,1,0.894164979,10.89,0.009092386,0.017960066
6356400,1,541.9420166,9.647,0.000115548,0.000230455
4742188,1,413.5220032,7.356,0.000240674,0.00047923
3248696,1,383.4299927,7.927,0.000718216,0.001426563
4075067,1,17.74769974,128.5,0.000474227,8.25E-05
10467815,2,371.230011,9.717,0.000952205,0.001445824
8749844,1,361.5109863,8.141,0.000310877,0.000620445
10253977,1,392.6019897,7.311,0.00012019,0.000239945
9642018,1,0.505113006,12,0.001312624,0.002618086
3852476,1,111.7419968,7.286,0.000177271,0.000219413
7451315,1,368.5320129,8.042,0.000514473,0.00066651
7213311,1,285.3720093,7.22,0.000742063,0.00148079
8365739,1,2.389280081,424.3,3.78E-05,7.55E-05
9650579,1,432.9660034,7.316,4.95E-05,7.19E-05
5301093,1,488.6730042,7.301,9.44E-05,8.82E-05
10011213,1,376.4339905,7.345,0.000491614,0.000729915
5617259,1,1.048210025,13.51,2.62E-05,5.23E-05
9084569,2,395.1199951,10.03,0.001085492,0.002066863
4762283,1,42.04949951,7.466,0.000143419,0.000286319
3129238,1,2.008759975,8.727,4.91E-05,1.02E-05
9388557,1,209.9420013,7.212,8.40E-05,0.000167765
10187563,1,373.625,7.333,4.75E-05,9.45E-05
5791705,1,614.382019,8.587,0.000580577,0.001156596
3867794,1,0.988484979,10.05,0.000185688,0.000370213
9944201,1,0.721526027,1239,0.006064383,0.011971316
6032318,1,235.201004,7.296,7.38E-05,0.000107138
11296205,1,379.6740112,7.22,5.52E-05,8.39E-05
8608544,1,348.6960144,8.579,5.49E-05,0.000109645
8182107,1,92.55210114,7.579,0.000246539,0.00028479
8808064,1,447.9689941,7.35,8.85E-05,0.000176294
4472143,1,472.0710144,7.267,8.73E-05,2.41E-09
7747103,1,399.4880066,7.147,0.001039486,0.001542948
8555967,1,347.9760132,8.543,0.000184979,0.000369306
11404644,1,5.902599812,2770,0.000470846,0.000940028
8308516,2,623.7119751,7.173,5.59E-05,7.08E-05
7377200,1,471.6589966,7.152,0.000103278,0.000206264
3533483,1,308.1849976,8.034,3.20E-05,4.54E-05
4645492,1,508.0419922,8.328,2.43E-05,3.45E-05
5956171,1,402.2739868,7.479,0.000127718,0.000255059
6423922,1,0.99506098,12.78,0.030268587,0.058634056
9301564,2,47.96689987,7.363,6.02E-05,0.000119861
10212441,2,354.7850037,8.233,0.000101952,0.0001847
4569942,1,267.9129944,7.797,2.83E-05,3.27E-05
6665223,2,419.894989,8.606,2.44E-05,4.15E-05
6507334,1,54.75370026,9.359,7.50E-05,0.000149785
6525946,3,0.992143989,10.8,0.001169901,0.002320601
10461045,1,385.9389954,7.666,5.08E-05,3.83E-24
11013201,2,7.821899891,20.88,1.47E-05,2.56E-05
3112129,1,0.975310028,11.81,0.000665273,0.001303473
7582691,1,0.519638002,10.7,0.00042084,0.000838141
2284957,1,419.256012,7.859,3.66E-05,5.31E-05
4670361,1,631.6019897,7.743,0.000523635,0.001043405
8329346,1,389.875,7.391,5.32E-05,5.22E-05
8439618,1,558.5139771,10.17,2.96E-05,5.87E-05
7185710,1,160.2440033,7.289,2.75E-05,5.49E-05
9214713,1,404.506012,159.4,7.68E-05,0.000153384
11135119,1,383.9360046,7.117,4.28E-05,8.55E-05
8297017,2,128.2070007,8.973,3.69E-06,7.37E-06
4446859,1,425.6549988,7.156,4.27E-06,6.49E-06
8439949,1,364.9750061,7.173,0.000144505,0.000183001
8683144,1,267.9729919,9.013,0.000111949,0.000170057
9710611,2,386.355011,7.514,0.0001326,0.000112803
4772095,1,99.29940033,7.191,2.54E-05,5.06E-05
6952971,1,309.8659973,7.222,6.43E-05,0.000128264
11854636,1,37.02019882,7.908,0.000634783,0.001079728
3548044,3,445.2160034,7.934,1.03E-05,2.06E-05
12069319,1,231.1649933,7.264,0.00108643,0.002167634
6041511,1,0.977015972,7.688,5.86E-06,1.16E-05
8226720,1,391.3330078,7.799,2.52E-05,5.01E-05
9654875,1,1.341529965,16.67,0.000308466,0.000615896
2712825,1,18.38430023,10.84,1.42E-05,2.23E-05
7106438,1,269.3389893,7.166,1.49E-05,2.26E-05
6846544,1,499.894989,7.215,9.45E-06,1.50E-05
7049771,1,381.8380127,7.188,1.52E-05,2.10E-25
9874581,1,473.5480042,8.151,3.07E-05,4.00E-34
7053328,1,455.7659912,7.694,1.98E-05,3.94E-05
5802205,1,578.8709717,7.586,3.91E-05,4.52E-05
7954278,1,0.613402009,10.2,0.000365668,0.000244485
8022520,1,432.3980103,7.619,1.22E-05,2.43E-05
11246161,1,1.074790001,8.961,0.000138163,0.000271037
10790401,1,254.3410034,7.335,5.01E-06,1.00E-05
8263187,1,36.56620026,7.549,5.18E-05,4.96E-05
3548622,1,569.4219971,8.271,4.38E-06,1.39E-07
10844823,1,362.1419983,7.362,1.39E-05,2.42E-05
7282872,1,402.4089966,8.864,1.16E-05,1.57E-05
7051984,1,0.678134978,18.13,0.00028802,0.000175998
12647757,1,490.6679993,7.418,8.58E-05,0.000171328
6887321,1,1.657439947,7.375,2.60E-06,5.18E-06
9149789,1,0.705027997,18.59,0.0003989,0.000796351
5468555,1,539.2150269,7.298,7.19E-06,1.43E-05
10155286,1,333.4930115,7.24,9.89E-05,1.29E-73
7303287,3,330.0660095,8.542,4.48E-06,8.95E-06
7832787,1,338.0079956,8.37,3.87E-05,7.72E-05
9958962,4,240.1900024,11.15,3.85E-06,6.24E-06
11674709,2,20.69949913,9.5,9.92E-06,1.98E-05
6863158,1,1.994729996,7.288,4.88E-07,6.62E-07
11565903,1,117.1409988,7.285,4.28E-06,8.55E-06
9962731,1,385.4349976,8.142,1.20E-06,2.39E-06
8880317,1,382.5690002,7.206,8.11E-06,1.62E-05
9409493,1,60.02370071,9.21,9.27E-05,0.000185138
9518710,1,0.954328001,10.91,6.96E-07,1.39E-06
11182706,1,384.4039917,8.551,0.002049078,0.004084439
8616873,1,1.152160048,333,1.20E-06,2.40E-06
2299738,1,1.813429952,8.563,8.07E-08,1.61E-07
6956176,1,1.320930004,9.64,3.29E-05,6.57E-05
5098334,1,400.1430054,7.858,4.73E-07,9.27E-07
9278575,1,502.2839966,7.206,4.50E-06,8.96E-06
9541295,1,0.536623001,14.15,0.000101749,0.00012594
6364294,1,5.243040085,9.099,6.44E-07,8.54E-07
9635520,1,2.353729963,13.08,1.26E-06,2.51E-06
2437505,1,21.47629929,221.2,0.000121465,0.000157379
8391983,1,0.709663987,7.288,3.09E-07,9.34E-103
3663850,1,141.4019928,7.918,6.15E-07,1.23E-06
9268159,3,185.9750061,8.86,1.43E-07,2.38E-07
7203326,1,9.087499619,10.37,4.28E-06,5.67E-06
4844470,1,60.53250122,12.71,4.34E-08,8.67E-08
12509829,1,0.88845998,14.61,2.12E-07,3.37E-07
10403228,3,67.17590332,9.069,2.88E-05,1.36E-15
12307496,1,0.805945992,8.554,1.20E-07,1.07E-48
8822421,1,1.645300031,42.07,3.80E-06,7.59E-06
6114140,1,0.93374002,43.47,3.09E-08,4.49E-08
9899345,1,1.331990004,26.08,8.13E-06,1.10E-05
11180361,1,0.533060014,13.46,4.63E-08,7.70E-08
8308347,2,164.9389954,119.7,2.05E-07,2.60E-07
10736489,1,6.843090057,28.89,1.90E-08,3.80E-08
9153823,1,1.444489956,40.9,8.97E-09,1.79E-08
6946985,1,440.6099854,9.966,4.61E-08,6.40E-08
8937019,1,5.663619995,247.7,5.01E-07,8.33E-07
11502218,1,3.988600016,52.55,3.71E-07,6.03E-07
9142714,4,1.126260042,9.398,2.85E-12,5.69E-12
8110757,1,0.518040001,64.29,1.36E-09,1.65E-09
5858919,1,218.7709961,7.564,2.11E-06,4.21E-06
6790592,1,106.1080017,13.72,2.14E-05,4.22E-05
4367854,2,0.535228014,7.348,0,0
